Mining User Opinions in Mobile App Reviews: A Keyword-based Approach

User reviews of mobile apps often contain complaints or suggestions which are valuable for app developers to improve user experience and satisfaction. However, due to the large volume and noisy-nature of those reviews, manually analyzing them for useful opinions is inherently challenging. To address this problem, we propose MARK, a keyword-based framework for semi-automated review analysis. MARK allows an analyst describing his interests in one or some mobile apps by a set of keywords. It then finds and lists the reviews most relevant to those keywords for further analysis. It can also draw the trends over time of those keywords and detect their sudden changes, which might indicate the occurrences of serious issues. To help analysts describe their interests more effectively, MARK can automatically extract keywords from raw reviews and rank them by their associations with negative reviews. In addition, based on a vector-based semantic representation of keywords, MARK can divide a large set of keywords into more cohesive subsets, or suggest keywords similar to the selected ones.

==> IEEEtran5/README.txt <==

November 21, 2012

IEEEtran.cls version 1.8 revises format specifications so that the final
layout more closely matches the layout of the Microsoft Word templates.

Additionally, the IEEEtran_HOWTO.pdf now includes the notice to not use
symbols, special characters, or math in the paper title and abstract.


*******


March 5, 2007


IEEEtran is the official LaTeX class for authors of the Institute of
Electrical and Electronics Engineers (IEEE) transactions journals and
conferences. The latest version of the IEEEtran package can be found
at CTAN:

http://www.ctan.org/tex-archive/macros/latex/contrib/IEEEtran/

as well as within IEEE's site:

http://www.ieee.org/

For latest news, helpful tips, answers to frequently asked questions,
beta releases and other support, visit the IEEEtran home page at my
website:  http://www.michaelshell.org/tex/ieeetran/


Version 1.7a is a bug fix release that corrects the two column peer
review title page problem. This problem was not present in the 1.6 series.


V1.7 is a significant update over the 1.6 series with many important
changes. For a full list, please read the file changelog.txt. The most
notable changes include:

 1. New class option compsoc to support the IEEE Computer Society format.

 2. Several commands and environments have been deprecated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow the use of
    the obsolete forms (for now), but with a warning message to the console
    during compilation:
    \IEEEauthorblockA, \IEEEauthorblockN, \IEEEauthorrefmark,
    \IEEEbiography, \IEEEbiographynophoto, \IEEEkeywords, \IEEEPARstart,
    \IEEEproof, \IEEEpubid, \IEEEpubidadjcol, \IEEEQED, \IEEEQEDclosed,
    \IEEEQEDopen, \IEEEspecialpapernotice. IEEEtran.cls now redefines
    \proof in way to avoid problems with the amsthm.sty package.
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep
    These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 3. New \CLASSINPUT, \CLASSOPTION and \CLASSINFO interface allows for more
    user control and conditional compilation.

 4. Several bug fixes and improved compatibility with other packages.


A note to those who create classes derived from IEEEtran.cls: Consider the
use of patch code, either in an example .tex file or as a .sty file,
rather than creating a new class. The IEEEtran.cls CLASSINPUT interface
allows IEEEtran.cls to be fully programmable with respect to document
margins, so there is no need for new class files just for altered margins.
In this way, authors can benefit from updates to IEEEtran.cls and the need
to maintain derivative classes and backport later IEEEtran.cls revisions
thereto is avoided. As always, developers who create classes derived from
IEEEtran.cls should use a different name for the derived class, so that it
cannot be confused with the official/base version here, as well as provide
authors with technical support for the derived class. It is generally a bad
idea to produce a new class that is not going to be maintained.


Best wishes for all your publication endeavors,

Michael Shell
http://www.michaelshell.org/


********************************** Files **********************************

README                 - This file.

IEEEtran.cls           - The IEEEtran LaTeX class file.

changelog.txt          - The revision history.

IEEEtran_HOWTO.pdf     - The IEEEtran LaTeX class user manual.

bare_conf.tex          - A bare bones starter file for conference papers.

bare_jrnl.tex          - A bare bones starter file for journal papers.

bare_jrnl_compsoc.tex  - A bare bones starter file for Computer Society
                         journal papers.

bare_adv.tex           - A bare bones starter file showing advanced
                         techniques such as conditional compilation,
                         hyperlinks, PDF thumbnails, etc. The illustrated
                         format is for a Computer Society journal paper.

***************************************************************************
Legal Notice:
This code is offered as-is without any warranty either expressed or
implied; without even the implied warranty of MERCHANTABILITY or
FITNESS FOR A PARTICULAR PURPOSE! 
User assumes all risk.
In no event shall IEEE or any contributor to this code be liable for
any damages or losses, including, but not limited to, incidental,
consequential, or any other damages, resulting from the use or misuse
of any information contained here.

All comments are the opinions of their respective authors and are not
necessarily endorsed by the IEEE.

This work is distributed under the LaTeX Project Public License (LPPL)
( http://www.latex-project.org/ ) version 1.3, and may be freely used,
distributed and modified. A copy of the LPPL, version 1.3, is included
in the base LaTeX documentation of all distributions of LaTeX released
2003/12/01 or later.
Retain all contribution notices and credits.
** Modified files should be clearly indicated as such, including  **
** renaming them and changing author support contact information. **

File list of work: IEEEtran.cls, IEEEtran_HOWTO.pdf, bare_adv.tex,
                   bare_conf.tex, bare_jrnl.tex, bare_jrnl_compsoc.tex
***************************************************************************


==> IEEEtran5/changelog.txt <==


 Changelog history of the IEEEtran LaTeX class.
 

 v1.8 -- 2012/11/21
 by Harald Hanche-Olsen and Anders Christensen (IEEE Computational Intelligence Society)

*******
11/2012 v1.8 changes:

1335c1335
<                 \itemindent 0em%
---
>                 \itemindent 0.3em%
1386c1386
<                 \itemindent 0em%
---
>                 \itemindent .3em%
1436c1436
<                 \itemindent 0em%
---
>                 \itemindent .3em%
1524c1524
< \def\unnumberedfootnote{\gdef\@thefnmark{}\@footnotetext}
---
> \def\unnumberedfootnote{\gdef\@thefnmark{\quad}\@footnotetext}
1526c1526
< \skip\@mpfootins = \skip\footins
---
> \skip\@mpfootins 0.3\baselineskip
1531a1532
> %\long\def\@makefnmark{\scriptsize\normalfont\@thefnmark}
1541c1542
< \def\footnoterule{\vskip-2pt \hrule height 0.4pt depth \z@ \vskip1.6pt\relax}
---
> \def\footnoterule{\vskip-2pt \hrule height 0.6pt depth \z@ \vskip1.6pt\relax}
1652c1653
< \def\figurename{Figure}
---
> \def\figurename{Fig.}
1740c1741
< \setlength\abovecaptionskip{0.25\baselineskip}
---
> \setlength\abovecaptionskip{0.65\baselineskip}
1799c1800
< \footnotesize{\centering\normalfont\footnotesize#1.\quad\scshape #2\par}%
---
> \footnotesize{\centering\normalfont\footnotesize#1.\qquad\scshape #2\par}%
1812c1813
< \ifCLASSOPTIONconference \hbox to\hsize{\normalfont\footnotesize\hfil\box\@tempboxa\hfil}%
---
> \ifCLASSOPTIONconference \hbox to\hsize{\normalfont\footnotesize\box\@tempboxa\hfil}%
1856c1857
< \def\table{\def\@floatboxreset{\reset@font\footnotesize\@setminipage}%
---
> \def\table{\def\@floatboxreset{\reset@font\scriptsize\@setminipage}%
1861c1862
< \@namedef{table*}{\def\@floatboxreset{\reset@font\footnotesize\@setminipage}\@dblfloat{table}}
---
> \@namedef{table*}{\def\@floatboxreset{\reset@font\scriptsize\@setminipage}\@dblfloat{table}}
3747c3748
< \def\endIEEEkeywords{\relax\ifCLASSOPTIONtechnote\vspace{1.34ex}\else\vspace{1.67ex}\fi
---
> \def\endIEEEkeywords{\relax\ifCLASSOPTIONtechnote\vspace{1.34ex}\else\vspace{0.5ex}\fi
3826,3827c3827,3829
< 
< \def\@seccntformat#1{\csname the#1dis\endcsname\hskip 1em\relax}
---
> \def\@seccntformat#1{\hb@xt@ 1.4em{\csname the#1dis\endcsname\hss\relax}}
> \def\@seccntformatinl#1{\hb@xt@ 1.1em{\csname the#1dis\endcsname\hss\relax}}
> \def\@seccntformatch#1{\csname the#1dis\endcsname\hskip 1em\relax}
3843c3845,3853
<      \protected@edef\@svsec{\@seccntformat{#1}\relax}%
---
>      \ifnum #2=1
>         \protected@edef\@svsec{\@seccntformatch{#1}\relax}%
>      \else
>         \ifnum #2>2
>            \protected@edef\@svsec{\@seccntformatinl{#1}\relax}%
>         \else
>            \protected@edef\@svsec{\@seccntformat{#1}\relax}%
>         \fi
>      \fi






*****************************************

2007/03/05
 by Michael Shell (MDS)
 http://www.michaelshell.org/

*******
 3/2007 V1.7a (MDS) changes:

 1) Corrected problem of unwanted two column peer review title page format.
    Thanks to Virgilio Rodriguez for reporting this bug.

 2) "depreciated" -> "deprecated". Thanks to Virgilio Rodriguez for
    suggesting this change.

*******
 1/2007 V1.7 (MDS) changes:

 1) New class option compsoc to support the IEEE Computer Society format.

 2) New class option captionsoff disables the display of figure/table
    captions. endfloat.sty is now mentioned in the docs. Thanks to Geoff
    Walker for suggesting these changes.

 3) Fixed compatibility issues with subfig.sty and caption.sty. Thanks to
    Steven Douglas Cochran and Axel Sommerfeldt for suggesting this change.

 4) New \CLASSINPUT, \CLASSOPTION and \CLASSINFO interface allows for more
    user control and conditional compilation.

 5) \ifcenterfigcaptions (\centerfigcaptionstrue, \centerfigcaptionsfalse),
    \CMPARstart and \overrideIEEEmargins have been removed and no are
    longer supported. The effect of \overrideIEEEmargins can be mimicked
    via the more general \CLASSINPUT interface:
    % US letter paper:
    \newcommand{\CLASSINPUTinnersidemargin}{0.775in}
    \newcommand{\CLASSINPUToutersidemargin}{0.585in}
    % A4 paper:
    \newcommand{\CLASSINPUTinnersidemargin}{17mm}
    \newcommand{\CLASSINPUToutersidemargin}{11.647mm}

 6) Several commands and environments have been deprecated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow the use of
    the obsolete forms (for now), but with a warning message to the console
    during compilation:
    \IEEEauthorblockA, \IEEEauthorblockN, \IEEEauthorrefmark,
    \IEEEbiography, \IEEEbiographynophoto, \IEEEkeywords, \IEEEPARstart,
    \IEEEproof, \IEEEpubid, \IEEEpubidadjcol, \IEEEQED, \IEEEQEDclosed,
    \IEEEQEDopen, \IEEEspecialpapernotice. IEEEtran.cls now redefines
    \proof in way to avoid problems with the amsthm.sty package.
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep

 7) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 8) \normalsizebaselineskip skip replaced by
    \CLASSINFOnormalsizebaselineskip (nonrubber dimen) length.
    Also, new \CLASSINFOnormalsizeunitybaselineskip (nonrubber dimen)
    provided.

 9) Now defaults to using Alpha numbering rather than Roman for appendices
    numbering. This is because Alpha numbering is more common and avoids
    problems with theorem numbering. \ifuseRomanappendices
    (\useRomanappendicestrue, \useRomanappendicesfalse) is no longer
    supported. Instead, use the new class option romanappendices if Roman
    appendices numbering is desired. Thanks to Leonid Mirkin for reporting
    the problem with theorems in appendices and suggesting changes.

10) Improved paper size setting code for pdflatex.

11) Better handling of theorem numbering when using the section counter
    within the appendix(cies). Thanks to Leonid Mirkin for suggesting
    this change.

12) Fixed bug that caused equations at the end of theorems to be too
    close to the line below them.

13) Provided hook to conference mode console notice and changed notice to
    better support conferences that use A4 paper. Thanks to Volker Kuhlmann
    for suggesting this change.

14) \IEEEauthorrefmark made robust to allow it to be used in \thanks
    without a leading \protect

15) Improved \textunderscore to provide a much better fake _ when used with
    OT1 encoding. Under OT1, detect use of pcr or cmtt \ttfamily and use
    available true _ glyph for those two typewriter fonts.

16) Revised internal \@sect command to be more robust for users who employ
    modified section heading formats. Thanks to Zarko F. Cucej for
    suggesting this change.

17) Improved \thesubsubsection definition to prevent breaks at the hyphen.
    Thanks to Moritz Borgmann for suggesting this change. Thanks to
    Dan Luecking and Heiko Oberdiek for explaining some of the various
    alternatives and techniques to fix it.

18) No longer provide \NAT@parse hack to get cite.sty to play (somewhat)
    with hyperref.sty as this is already included in cite.sty version
    4.0 (2003-05-27) and later.

19) At the beginning of document, set the default style of url.sty to be
    the same as the current text font - as is done in IEEE journals.

20) Corrected excessive line spacing in journal table captions. Thanks to
    Moritz Borgmann for suggesting this change.

21) Corrected \thesubsubsection to use the "I-A1" format IEEE uses rather
    than "I-A.1" as was done before. Ditto for \theparagraph. Thanks to
    Moritz Borgmann for suggesting this change.

22) Enclose papersize specials within \AtBeginDvi in case someone wants
    to make a format with IEEEtran. Thanks to Moritz Borgmann for
    suggesting this change.

23) Eliminated the small space after abstract and keywords dash as IEEE
    now does. Thanks to Moritz Borgmann for suggesting this change.

24) IEEEkeywords is no longer locked out in conference mode

25) Increase defaults of \binoppenalty and \relpenalty to discourage
    breaks within equations. Thanks to Moritz Borgmann for suggesting
    this change.

26) Support optional argument for IEEEproof. Thanks to Ingo Steinwart for
    suggesting this change. Also, start a new \par with \IEEEproof.

27) Add support for an optional argument to \bstctlcite.

28) Changed \topfraction and \dbltopfraction from 1.0 to 0.9. Thanks to
    Donald Arseneau for suggesting this change.


*******
 09/2005 V1.6c (MDS) changes:

 1) Changed endfigure/endfloat definitions so as not to cause problems with
    preview-LaTeX and other packages. Thanks to Stephan Heuel and David
    Kastrup for reporting this problem.



*******
 11/2002 V1.6b (MDS) changes:

 1) Fixed problem with figure captions when using hyperref. Thanks to 
    Leandro Barajas and Michael Bassetti for reporting this bug.

 2) Provide a fake nabib command \NAT@parse so that hyperref will not
    interfere with the operation of cite.sty. However, as a result citation
    numbers will not be hyperlinked. Also, natbib will not be able to work
    with IEEEtran. However, this is perhaps the best solution until
    cite.sty and hyperref.sty are able to co-exist with each other.
    It easy enough to override the fake command via:
    \makeatletter
    \let\NAT@parse\undefined
    \makeatother

 3) Revised font selection method so as not to have problems when used
    with setspace.sty. Thanks to Zhang Yan for reporting this bug.

 4) Added \special to feed papersize to dvips. Thanks to Moritz Borgmann 
    for suggesting this feature.

 5) In addition to the IEEE IED lists, the original IED style list
    environments (as is done in article.cls) are now provided as
    LaTeXitemize, LaTeXenumerate, and LaTeXdescription. Also, users can
    now redefine \makelabel within IEEE IED list controls. There may be
    some use for this in specialized applications. Thanks to Eli Barzilay
    for suggesting this feature.

 6) \table* now defaults to \footnotesize text like \table.

 7) The draft modes now no longer force a pagebreak after the title.
    Thanks to Christian Peel for suggesting this change.

 8) New draftclsnofoot mode is like draftcls, but does not display the
    date and the word "DRAFT" at the foot of the page. Thanks to
    Christian Peel for suggesting this feature.

 9) New peerreview and peerreviewca modes with \IEEEpeerreviewmaketitle
    command allows for a "cover" titlepage for anonymous peer review.
    Except for the cover titlepage, peerreview is much like journal mode.
    peerreviewca is like peerreview, but allows the author names to be
    entered and formatted as under conference mode so that author
    affiliations and contact information can be easily seen on the cover
    page. Thanks to Eric Benedict for suggesting this feature.



*******
 7/2002 V1.6 (MDS) changes:
 
 1) Added conference mode via conference option. Defaults to the
    traditional journal mode. e.g., \documentclass[conference]{IEEEtran}
 
 2) Added support for A4 paper via new a4paper option. Pdflatex's paper
    size lengths are now automatically set to the proper paper size being
    used.
 
 3) Revised margins again. Page text is now horizontally centered.
    Conference mode increases the top and bottom margins with the bottom
    margin being slightly larger. For A4 paper, the top margin and text
    typesetting will not change from those of US letter paper, but the side
    margins will be smaller and the bottom margin will be larger than that
    of US letter. All per IEEE specs.

 4) Fixed footnote line spacing anomaly in draft mode. 
    Thanks to Alberto Rodriguez for reporting this bug.
    
    Also, slightly revised footnote and \thanks note spacing.
    Set \interfootnotelinepenalty=10000 to prevent LaTeX
    from breaking footnotes across multiple pages or columns.

 5) Fixed bug that caused overwritten photo areas and sometimes anomalous
    spacing when a new paragraph was started within a biography. Also,
    the presence of \par's, new lines or spaces at the beginning of
    abstract, keywords, biography, or biographynophoto will no longer
    affect the first word spacing.
    Thanks to Eric Durant for reporting this bug.
    
    The biography environment now does a better job in preventing
    a biography photo area from being broken across pages or columns.

 6) Fixed whitespace between \cite entries bug. i.e.,
    both \cite{einstein24, knuth84} and \cite{einstein24,knuth84}
    are now valid. \cite is now a robust command as it should be.
    IEEEtran now no longer defines the old non-standard \shortcite or 
    \citename.
    
    The base IEEEtran.cls does not sort citation numbers or produce ranges
    for three or more consecutive numbers. However, V1.6 of IEEEtran.cls 
    now pre-defines the following format control macros to facilitate easy
    use with Donald Arseneau's cite.sty package (tested with cite.sty V3.9):  

    \def\citepunct{], [}
    \def\citedash{]--[}
    
    cite.sty is standard on most LaTeX sytems and can be obtained from
    www.ctan.org. Thanks to Donald Arseneau for creating cite.sty,
    providing the required format arguments to produce the IEEE style
    and designing a cite interface capable of handling the IEEE citation
    style.
    
    Note: Historically, IEEE has wanted authors to "hardcode" symbolics.
    (i.e., replace all \cite{} with fixed [x]). However, it now seems that
    most electronic manuscript submissions to IEEE are in .pdf format, and 
    as such, do not require the LaTeX document reference numbers to be hard
    coded. If an author is required to submit actual LaTeX files, I do
    recommend that the bibliography file (.bbl) be copied into the .tex
    document and the \bibliographystyle{} and \bibliography{} commands be
    commented out so that the .tex file does not depend on (potentially
    lengthy and/or confidential) external bibliography database files

 7) Adjusted some spacing parameters. The spacing above and below equations
    has been revised (to a typical IEEE value). \jot now has a decent value.
    The title text is now exactly 24pt. (On a related note, \fontsubfuzz has
    been increased to 0.9pt to prevent annoying font substitution warnings
    when using the Computer Modern fonts that use the 24.88pt size.)
    In V1.6, \small is now 8.5pt in 9pt docs because \footnotesize is 8pt.
    For 9pt docs, you should probably go ahead and use \footnotesize when
    you need text a little smaller than \normalsize.
    The interword spacing has been adjusted to be extremely close to that
    which IEEE uses. You can use a new class option, nofonttune, if you need
    to disable the adjusting of the interword spacing. This adjustment and
    an increase to \hyphenpenalty have greatly reduced the amount of
    hyphenation in a typical paper.
       The baselineskip for the normalsize fonts has been tweaked to reduce
    underfull vboxes on journal paper columns with only paragraphs. 
    Conference mode does the same thing but by also tweaking the \textheight
    slightly off 9.25in (IEEE spec) to ensure an integer number of lines per
    page. Draft (also draftcls) mode has also been revised to reduce
    underfull vbox warnings. However, draft mode can still produce underfull
    vboxes (a direct result of the increase in line spacing and margins) if:
    A non-normalsize font occupies an entire column (abstract and index
    terms take up a whole column by themselves); or the beginning of a
    section occurs near the end of a column and cannot be squeezed into the
    bottom, etc. This is normal as draft mode's liberal spacings cannot
    guarantee perfect formatting.

 8) New biographynophoto environment for biographies without photos.
    Usage: 
    
    \begin{biographynophoto}{author name}
    biography text here 
    \end{biographynophoto}
    
 9) Fixed bug that produced multiple table of contents entries for papers
    with more than one biography. Also, biography now works better with
    hyperref.
 
10) New \sublargesize font size command provides for 11pt text in a 10pt
    document. (Needed for things like author names.) For documents not
    using 10pt normal size text, \sublargesize is currently identical 
    to \large.

11) New \IEEEmembership command to provide correct font to indicate IEEE
    membership for journal papers.

12) Fixed author name line overflow problem when in journal mode. This
    problem had been introduced in V1.5 in my rush to get \and to work for
    conferences. \and is unneeded (and invalid) in journal mode. For 
    conference mode, \and will work as expected and features an optional
    spacing argument. i.e., \and[\hspace{5ex}] 
    \and will default (recommended) to using \hfill which will result in
    equal spacing between author blocks.
 
13) New \authorblockN, \authorblockA and \authorrefmark commands to 
    facilitate easy formatting of author names, affiliations and cross
    reference symbols, respectively, when in conference mode. These 
    three commands are to be used only for conference papers.
    In conference mode, \author text is placed within a modified tabular
    environment (somewhat like article.cls). So, within \author in
    conference mode, you should not try to enclose multiple \\ within an
    environment or command (other than the argument braces of
    \authorblockX{}). For example:
    
    \author{\authorblockN{{John Doe \\ Jane Doe}}} % WRONG!
    
    will generate an error. 
  
    Note that font size/attribute changes will now persists across \\
    within \author. (But, not across author blocks nor across \and.)
    However, with the new commands, there should be no need to alter any
    font attributes within \author. All text sizing and spacing within 
    \author{} and the author block commands is per IEEE specs for both 
    conference and journal modes. (In conference mode, the author names
    are only very slightly larger than the affiliations which are in normal
    size.) For specialized applications you can alter the justification of
    author lines by placing \hfill at the beginning or at the end of a line.
    The interline spacing within \author is determined by the font
    attributes that are in effect at the end of each line within author.
 
14) Because the titles and author name blocks use different font
    sizes/styles from the main text, it was possible that two column papers
    with titles that span both columns (standard journal and conference
    papers, but not technotes) with certain numbers of lines for the title
    and authors' name/affiliations can cause underfull vbox problems
    (paragraphs with large spacings between them) in the second column of
    the main text on the title page - if there were no new sections,
    equations or figures in this column (they would provide some needed
    rubber spacing). The use of things like special paper notices and
    publisher ID marks also affected this issue. The problem could not
    happen in the first column because the first column has a rubber length
    around the heading of the first section. Furthermore, problems seldom
    occurred on pages after the first as the margins had been chosen not to
    cause it with the popular font sizes. Rubber lengths after the author
    names would not fix this problem.
       Auto-calculating a "good" spacing after the title is a tad difficult
    to do in LaTeX. However, I am pleased to report that V1.6 has this new
    capability - "dynamically determined title spacing". IEEEtran will now
    measure the height of all the title and author text in \maketitle
    and then calculate a rigid (non-rubber) spacer to follow that meets
    IEEE specs and also produces a \textheight on the title page that
    ensures an integer number of normalsized lines on the rest of the page.
    Single column  papers, and two column papers with the title entirely in
    column one (technotes) do not need dynamic rigid spacing and therefore
    use standard rubber spacers.
    
    Note: This problem can still crop up if you use floats that span both
    columns (i.e., figure*). It has been a decade+ long limitation with
    LaTeX that the stretchable portion of \dbltextfloatsep is ignored. 
    If you get a problem with underful vbox warnings and paragraphs that
    "are pulled apart" on page with a float that spans both columns, tweak
    the space between the figure and the main text a little:
    
    \vskip 5pt
    \end{figure*}
    
    If you can't find a value that fixes both columns, you are going to
    have to put a rubber spacer somewhere in one or both of the columns.
15) Because of change #14 above, those of you using \pubid will, as of V1.6,
    have to place it *before* \maketitle in order for it have the intended 
    affect. The dynamic spacer algorithm must see if you are using \pubid
    when \maketitle is called. \pubidadjcol works as before except that it
    now has additional logic to prevent it from doing anything if \pubid
    was never called.
    
16) In some unusual, non-standard circumstances, an author may desire to
    alter the spacing after the title area or put some unusual text above
    the main text. For instance, to stop a bad break when a new section
    occurs right at the start of the second page. This is difficult to do
    when the title spans both columns of two column text since LaTeX treats
    such title text as a type of float. A new command,
    \IEEEaftertitletext{}, gives access to the end of that produced by
    \maketitle. The types of things that can go into \IEEEaftertitletext
    are the same as those into \twocolumn[] - no \par, but \\ are OK. There
    is no restriction on the range of spacings that can be used. e.g.,
    \IEEEaftertitletext{\vspace{-100pt}} will push the main text well into
    the title and \IEEEaftertitletext{\vspace{100pt}} will push it far down
    the page. You will have complete control. If used, place
    \IEEEaftertitletext{} before \maketitle like \title and \author.
    IEEEtran's dynamic title spacing intentionally does not take into
    consideration the contents of \IEEEaftertitletext{} when determining
    the spacer after the title area (otherwise it would try to second
    guess you), so the user will have manually adjust the height of the
    contents in \IEEEaftertitletext{} if the problem discussed in #14 above
    should develop. A safe bet is to keep the height of contents of
    \IEEEaftertitletext{} to integer multiples of \baselineskip, e.g.,
    \IEEEaftertitletext{\vspace{-1\baselineskip}} 
    
    Because it can result in an IEEE nonstandard format, the use of
    \IEEEaftertitletext{} is discouraged. Possible uses include (1) the use
    of IEEEtran for non-IEEE work with different title spacing requirements,
    or (2) as an emergency manual override if a problem should develop in 
    IEEEtran's automatic spacing algorithm.
 
17) completely rewritten \PARstart to:
    a. no longer have problems when the user begins an environment
       within the paragraph that uses \PARstart.
    b. auto-detect and use the current font family
    c. revise handling of the space at the end of the first word so that
       interword glue will now work as normal.
    d. produce correctly aligned edges for the (two) indented lines.

    Because the current font family is now auto-detected, there is no
    longer any need for \CMPARstart - it is now the same as \PARstart.
   
18) There is now a new "open box" Q.E.D. symbol (\QEDopen) as well as the
    original default (\QED) closed one (\QEDclosed). Some journals use
    the open form. To make \proof use the open form, just do:
    \renewcommand{\QED}{\QEDopen}

19) Additional \typeout{} notices added to warn the user when unusual 
    settings/commands are detected or as reminders to avoid common errors
    when in conference mode.

20) IEEEtran now provides \abovecaptionskip and \belowcaptionskip skip
    registers because article class provides them and some packages
    may error if they are missing. However, IEEEtran only uses 
    \abovecaptionskip for actual caption spacing.

21) Fixed bug that prevented users from redefining the section headings
    to use arabic digits. Thanks to Richardt H. Wilkinson for reporting
    this bug.

22) Code cleaned up to be more efficient with the use of TeX registers;
    removed some old LaTeX 2.09 code; revised option processing to 
    LaTeX2e standard; eliminated unwanted "phantom" spaces in some
    environments.

23) Added new \IEEEeqnarray, \IEEEeqnarraybox, \IEEEeqnarrayboxm and 
    \IEEEeqnarrayboxt environments to provide superior alternatives to the
    standard LaTeX \eqnarray, \array and \tabular. Additional new support
    commands include \IEEEeqnarraydecl, \IEEEeqnarrayboxdecl,
    \IEEEeqnarraymathstyle, \IEEEeqnarraytextstyle, \yesnumber.
    \IEEEnonumber, \IEEEyesnumber, \IEEEyessubnumber, \IEEEeqnarraynumspace,
    \IEEEeqnarraymulticol, \IEEEeqnarrayomit, \IEEEeqnarraydefcol,
    \IEEEeqnarraydefcolsep, \IEEEeqnarrayseprow, \IEEEeqnarrayseprowcut,
    \IEEEeqnarrayrulerow, \IEEEeqnarraydblrulerowcut,
    \IEEEeqnarraystrutmode, \IEEEeqnarraystrutsize,
    \IEEEeqnarraystrutsizeadd, \IEEEvisiblestrutstrue,
    \IEEEvisiblestrutsfalse and \IEEEstrut.
    These are documented in the user's guide.
    
24) V1.6 changed back to using () around theorem names (which are also now
    in italics) as this is what IEEE is using now. Thanks to Christian Peel
    for reporting this. Also, when section numbers are used as the first
    part of theorem numbers, display them in arabic, not Roman.
    
25) New \IEEEtriggeratref{X} command allows a page break to be triggered
    just before the given reference number "X". This is most useful when
    balancing the columns on the last page and a \newpage between references
    is desired. \IEEEtriggercmd{X} allows a different command to be executed
    at trigger.



*******
 7/2001 V1.5 (MDS) changes:


 1) Fixed \and within \author bug: (! Misplaced \crcr. \endtabular ->\crcr)
    Thanks to Rainer Dorsch for discovering and reporting that \and 
    did not work.
    
 2) Fixed the biography environment so that if a biography's text is shorter
    than the area allocated for the photo, a collision with the next
    biography does not occur. You can now put real graphics (using the
    graphicx package) into the biography photo box with a new optional 
    argument of the biography command! For example:
    
    \begin{biography}[{\includegraphics[width=1in,height=1.25in,clip,
                      keepaspectratio]{./tux.eps}}]{Linux Penguin}
    
    will use the specified graphic as the author's photo. The photo area is
    exactly 1in wide by 1.25in high - as is done in IEEE Transactions. Try
    to keep the same 4:5 aspect ratio if scanning/cropping your photos. 
    Note the need for the extra set of enclosing braces around the
    \includegraphics. Without it, The LaTeX parser may get confused when it
    sees the \includegraphics's brackets within the biography's optional
    argument. Due to the length of the \includegraphics command, you may
    wish to define your own shorthand form of it. I have not done so with
    IEEEtran to prevent dependence on the graphicx package. If you do not
    use the optional argument, or leave it empty, a standard frame box
    with the words "Place Photo Here" will be used. If you want the space
    to remain completely empty, you can do:
    
    \begin{biography}[\mbox{}]{The Invisible Man} 
    
    The interface to biography's optional argument is into a
    1in X 1.25in minipage in which the argument text is centered both 
    horizontally and vertically:
    
    \begin{minipage}[b][1.25in][c]{1in}%
    \centering
    #1%
    \end{minipage}
    
    Within the biography environment, \unitlength is set to 1in.
    With this in mind, you can even design your own custom frameboxes.
    For instance:
    
    \begin{biography}[\framebox(1,1.25){\parbox[][\height
                     ][c]{0.9in}{\centering PLACE\\ PHOTO\\
                                  HERE}}]{Author Name}
    
    will yield the same type of result as the default photo box.
    
    Thanks to Herbert Voss for discovering the collision bug, suggesting
    the ability to handle graphics and providing some prototype code.



*******
 3/2001 V1.4 (MDS) changes:


 1) New "draftcls" and "final" options have been added.
    Thanks to Dragan Cvetkovic for suggesting an option like draftcls.
    
 2) Documentation changes to reflect the fact that this IEEEtran.cls 
    is no longer beta test.

 3) Slightly revised caption sizes. Figure and table captions are now 
    in \footnotesize, not \small as before.

 4) Allow user to control figure caption justification. IEEEtran.cls 
    normally defaults to left justified as is done in Transactions.
    However, for conferences, you may wish to issue the command:
    \centerfigcaptionstrue
    in the preamble. Short (less than one line long) figure captions
    will then be centered. Multi-line figure captions will always be 
    properly left justified. V1.6: This is already done for you when
    using the conference mode.



*******
 1/2001 V1.3 
 Michael Shell (MDS) made extensive changes and additions:


 BUGS FIXED (and many others too numerous to mention!):
 1) Fixed improper alignment with itemized, enumerated and
    description lists. Added new controls to these three
    environments so that it is easy to get the alignment IEEE
    uses. Furthermore, the itemize, enumerate and description lists
    no longer force a new paragraph to begin at the end the list
    (\par). (Sometimes lists are used within paragraphs.) 
 
 2) JVH's fixes now allow things like $\mathbf{N}(0,P(0))$
    to work properly without needing the extra braces:
    ${\mathbf{N}}(0,P(0))$. There is no longer any dependence
    on the "rawfonts" and "oldlfont" packages. Thanks Juergen! 
 
 3) Fixed underfull hbox errors and incorrect reference number
    alignment when the number of references in the bibliography
    exceeded 9 entries (which is almost every paper!).
  
 4) Removed dependence on the LaTeX sizexx.clo files.
    Now, 9pt documents should work correctly even on systems that
    lack a size9.clo file. This is most often used in conjunction
    with the option "technote" for "correspondence" papers like those
    in IEEE Transactions on Information Theory. For virtually all
    other papers, 10pt is used and so it is the default.
    Some improper font sizes have been corrected. \footnotesize is
    now 8pt in 9pt docs, so footnotes in technotes should be the
    correct size now. 
 
 5) Added \interlinepenalty within the bibliography section to discourage
    LaTeX from breaking within a reference. IEEE almost never breaks within
    a reference and when they do it is usually in technotes
    (correspondence papers). You may get an underfull vbox warning in the
    bibliography indicating that the spacing just before the "REFERENCES" 
    section is larger than normal, but the final result will be more like 
    what IEEE will publish. See the comments in the BIBLIOGRAPHY section
    around line 2034 below if you want to change this behavior.

 6) No longer "blows up" when you use \paragraph and have a table
    of contents.
 
 7) Theorem environment changed, (but for V1.6, back to the old way, sigh).
 
 8) Figure captions adjusted: IEEE left (not center) justifies
    figure captions (for journals) and does not indent figure caption text.
 
 9) Adjusted some spacings in the table of contents(TOC))/list-of-figures/
    list-of-tables so that section/table numbers will not so easily 
    collide with the titles. Section VIII was usually the worst offender.
    Still doesn't right justify the section numbers, but neither does 
    article.cls (This must be why LaTeX likes the x.y.z section numbering
    scheme unlike I, II, III, etc. of IEEE. )
    It may be "normal" as it is (left justified). sigh.
 
10) Now uses "index terms" now as a heading instead of "keywords".
    Furthermore, the "index terms" and "abstract" headings are in bold
    italic. This is how IEEE does things.

11) \thebibliography and \biography now put entries into
    the table of contents for you.

*******






 *******
 9/2000 (JVH) changes: (now designated as V1.2)
 
 made some corrections to get closer to LaTeX2e
 20000906 Juergen v.Hagen
 vonhagen@ihefiji.etec.uni-karlsruhe.de

 Permission to redistribute granted as of December 2000.
 *******





 *******
 
 1996 (JWD) LaTeX2e version: (now designated as V1.1)
  
 In the most recent TeXhax digest, there was a request for a copy of
 IEEEtrans.sty modified to work with LaTeX2e.  I have a version I
 modified to make it IEEEtrans.cls, which I have sent to the person
 making the request and am now sending to you to consider posting to
 the archives.
 --
 Jon Dixon
 dixonj@colorado.edu
 http://spot.colorado.edu/~dixonj/

*******





*******

 30-August-1993 original LaTeX 2.09 version (IEEEtran.sty),
 (now designated as V1.0):

 by Gerry Murray and Silvano Balemi
 Automatic Control Lab, ETH Zurich, Switzerland
 balemi@aut.ee.ethz.ch

*******





==> data/ExploreResults.csv <==
Start word,crash,,compatibility,,connection,,pay,,call,,camera,media,spam,ads,
Expanded words, reboot, lag, nexus, lolipop, disconnect, connectivity, cost, price, voice, voip, record, site, unblock, advertiser,
, shut, stop, lollypop,, server, 2g, buy, earn, whatsapp, tango, flash, photosharing, spammer, promote,
, happen, load, os,, wifi, broadband, cash,, wechat, \st{facility}, capture, networking, block, clutter,
, hang, fix, android,, 4glte, lte, invest,, sticker,, photo, ntwrk, \st{unblink}, commercia,
, restart, reopen, gs5,, network, \st{reception}, purchase,,\st{ telegram},, zoom, meadia,, recommendatory,
, start, reinstall, ics,, wify, signal, gem,, hike,, video,,, advertisement,
, refresh,\st{try}, lollipop,, router, internet, dollar,, viber,, cam,,, advert,
, exit, respond, kitkat,, 4g, connect, spend,, cal,, picture,,, advertise,
, freeze, close, gingerbread,, reconnect,, money,, skype,,,,, \st{spoor},
, reload, \st{open}, jellybean,, 3g,, buck,,chat,,,,, adware,
Accuracy,0.9,,1,,0.94,,1,,0.85,,1,1,0.75,0.9,
Avr. Accuracy,0.93,,,,,,,,,,,,,,


==> data/cluster100.csv <==
code,<code><ban><email><verification><verify><reply><report><register>,22879,code_,6018,,,,,,,,,,,,,,
drain,<drain><data><disgust><permission><access><reason><space>,30275,drain_,9827,,,,,,,,,,,,,,
fix,<fix><crash><open><load><freeze><error><close><happen><stop><fail><upload><respond><restart><shut><bug><connection><retry><lag><disappear><lollipop><pop><minute><hang><attempt><appear><occur>,444017,fix_,103143,,,,,,,,,,,,,,
update,<update><ruin><break><version><downgrade><pos><piece>,104209,update_,80050,,,,,,,,,,,,,,
log,<log><uninstall><expire><session><reinstall><sign><install><try><login><delete><say><download><password><account><refuse><reset><server><nothing>,311435,log_,58952,,,,,,,,,,,,,,
message,<message><story><video><send><screen><snap><snapchat><view><show><mess><skip><receive><turn><bestfriend><discover><wifi><discovery>,166585,message_,42067,,,,,,,,,,,,,,
feed,<feed><refresh><newsfeed><news><scroll><post><notification><page><read><click><bar><timeline><tab><comment><link><order><reload>,134980,feed_,40931,,,,,,,,,,,,,,
,,,,,,,Concerns,Verification,Data usage,Crashing,,New release,Snapchat,,Facebook,,Authentication,
,,,,,,,Keywords,code,\st{drain},fix,shut,update,message,bestfriend,feed,comment,log,account
,,,,,,,,ban,data,crash,bug,ruin,story,discover,refresh,link,uninstall,refuse
,,,,,,,,email,\st{disgust},\st{open},connection,break,video,wifi,newsfeed,\st{order},expire,reset
,,,,,,,,verification,permission,\st{load},retry,version,send,discovery,news,reload,session,server
,,,,,,,,verify,access,freeze,\st{lag},downgrade,screen,,scroll,,reinstall,\st{nothing}
,,,,,,,,\st{reply},\st{reason},error,disappear,\st{pos},snap,,post,,sign,
,,,,,,,,\st{report},space,close,lolipop,\st{piece},snapchat,,notification,,install,
,,,,,,,,register,,\st{happen},pop,,view,,page,,\st{try},
,,,,,,,,,,stop,minute,,show,,read,,login,
,,,,,,,,,,fail,hang,,\st{mess},,click,,delete,
,,,,,,,,,,upload,attempt,,skip,,bar,,\st{say},
,,,,,,,,,,respond,appear,,receive,,timeline,,download,
,,,,,,,,,,restart,occur,,\st{turn},,tab,,password,
,,,,,,,Accuracy,0.71,0.57,0.84,,0.71,0.88,,0.94,,0.83,
,,,,,,,Avr. Accuracy,0.78,,,,,,,,,,


==> data/rankingkeywords.csv <==
word,rate 1,rate 2,rate 3,rate 4,rate 5,total,skewness,Pearson,ratioXdiff
fix,37782,19169,18430,10741,9518,95640,7.363071262,-0.908538199,103143.2766
update,53368,22391,18732,13669,23167,131327,6.356964322,-0.700195569,80050.12569
crash,13378,6182,4832,2325,2145,28862,9.655492796,-0.908555014,66020.01566
log,13231,4448,3870,2002,2076,25627,10.33850503,-0.840321222,58952.11571
uninstall,8283,2614,1812,712,1076,14497,12.64298549,-0.833093879,55489.0341
open,13974,5742,4669,2702,2945,30032,8.900934303,-0.857669553,49114.46052
expire,2285,633,334,98,90,3440,15.06971819,-0.846568153,42163.33333
message,18376,6259,5929,4003,5095,39662,7.738470605,-0.771922053,42067.2087
feed,5683,2731,1972,846,588,11820,9.770235535,-0.932644787,40931.49826
load,13068,6135,5318,2869,3390,30780,7.729985425,-0.874397798,39708.71821
story,6696,4188,3476,1385,957,16702,7.86139088,-0.973932353,39684.02475
session,2286,666,339,93,115,3499,15.02744723,-0.848227766,38770.48804
freeze,7172,3642,2896,1351,1027,16088,8.719879343,-0.937229659,38350.29004
error,8115,2627,1925,1126,1526,15319,10.16746747,-0.806560635,32759.46853
close,6811,3482,2856,1557,1472,16178,7.558493895,-0.916338854,24678.42112
reinstall,3926,1671,1254,541,521,7913,9.585938124,-0.897921142,23882.34243
sign,4434,1567,1250,709,833,8793,8.866124846,-0.830815472,17344.72975
install,12492,2989,2520,1866,5435,25302,6.424782122,-0.551553098,17343.57162
refresh,2609,1563,1271,604,404,6451,6.926360181,-0.968962664,13085.60159
video,17114,11296,12451,9267,10373,60501,2.5501761,-0.807271012,12685.93605
send,10089,4844,4842,3609,4594,27978,4.254717942,-0.754209575,12250.8313
happen,4761,2615,2247,1331,1530,12484,5.866114115,-0.89462401,11637.72013
newsfeed,941,422,275,98,46,1782,8.98312026,-0.930812324,11467.0069
news,3963,1733,1264,778,1174,8912,7.100642712,-0.816295666,10921.43779
try,15536,6891,6659,4738,10702,44526,2.976935306,-0.435538604,10148.59374
screen,5900,3011,2922,2264,1904,16001,4.738796946,-0.875709474,10139.02998
stop,9447,4155,3838,2428,5442,25310,4.107213113,-0.575445015,9906.2884
drain,2296,764,516,302,424,4302,9.148972483,-0.810781385,9827.19945
scroll,2083,1357,1101,629,288,5458,5.91895211,-0.987201305,9457.127451
snap,4192,2420,2129,1150,1646,11537,5.336535856,-0.867911123,9022.240972
post,7244,4255,4187,2710,3756,22152,3.838531164,-0.797332637,8949.976805
login,2381,742,591,365,460,4539,8.425292978,-0.798267873,8691.225182
fail,2708,1238,995,502,747,6190,6.968671142,-0.850044442,8516.0472
ruin,1347,364,200,118,169,2198,11.1129461,-0.7980134,8464.888889
upload,4749,2949,2903,1953,1727,14281,4.291443897,-0.933752965,8403.852757
notification,5205,3638,4349,2909,1688,17789,3.112417744,-0.910914927,8166.947368
delete,6628,2306,2690,2118,2688,16430,4.383195091,-0.676898806,7672.910339
respond,1805,802,591,316,396,3910,7.453348966,-0.867803987,6931.500701
say,16502,6316,5997,4619,13279,46713,2.016639084,-0.246172794,6272.388402
code,2300,652,497,350,621,4420,7.505987398,-0.722951204,6018.408436
page,3051,1667,1640,1031,1043,8432,4.711428435,-0.893925503,6013.029398
restart,2020,1147,1004,559,536,5266,5.659131854,-0.931397364,5989.138686
read,4625,1774,1577,1130,2181,11287,4.683256471,-0.63544172,5967.149758
download,21889,5004,5186,5014,17040,54133,1.893064509,-0.189819115,5900.705781
ban,1557,222,204,137,295,2415,9.78912019,-0.684096731,5537.321016
snapchat,6382,2849,2798,1668,4136,17833,3.333062967,-0.498301662,5450.140224
view,3837,2214,2184,1542,1659,11436,3.851563661,-0.86640132,5386.695815
show,7300,3869,4209,3264,4326,22968,2.64175659,-0.660706576,5266.424713
shut,1632,845,699,364,435,3975,6.157963211,-0.896842294,5197.605
mess,1856,810,638,343,568,4215,6.432863799,-0.814759006,5132.220395
facebook,27403,7671,7283,7302,23329,72988,1.290366156,-0.135528514,5087.43226
data,4184,1654,1569,1248,1896,10551,4.277472398,-0.666287379,5001.674404
password,2320,862,777,490,795,5244,5.750928286,-0.746494465,4695.296267
account,6533,2280,2582,2144,3617,17156,3.167936113,-0.51634778,4668.5748
bug,5113,3067,3243,2460,2761,16644,2.820740189,-0.806505972,4635.691115
connection,3341,1463,1420,1088,1426,8738,4.196399883,-0.73582598,4375.129225
break,2025,700,495,346,700,4266,6.330749416,-0.706947846,4371.493792
retry,489,199,138,51,43,920,8.393309925,-0.90201142,4308.063158
version,8298,3528,3426,3233,5467,23952,2.363349579,-0.436298678,4249.075049
disgust,316,49,22,13,16,416,13.92305554,-0.76813611,4099.2
permission,1270,250,198,137,276,2131,8.540750472,-0.699821562,4067.021739
skip,1388,793,687,455,359,3682,5.003844303,-0.938458871,3659.869939
click,2331,1257,1252,869,924,6633,3.975618781,-0.858623042,3591.000557
bar,1984,893,963,709,625,5174,4.270174379,-0.83762189,3326.407491
lag,2638,1417,1359,915,1330,7659,3.634516216,-0.758935673,3268.637578
receive,3105,1525,1447,1021,1710,8808,3.431662834,-0.657378025,3218.985725
disappear,1057,665,673,357,248,3000,4.525268004,-0.961371853,3175.892739
turn,2929,1539,1637,1166,1508,8779,3.136870767,-0.748123103,2997.153645
lollipop,1584,922,864,595,550,4515,4.157162874,-0.91500499,2977.335951
email,2793,1129,1061,912,1335,7230,3.706496367,-0.644835878,2923.053826
refuse,509,195,147,79,59,989,7.397958384,-0.881604385,2870.719424
access,3002,899,840,807,1443,6991,3.957177856,-0.543795514,2861.92892
downgrade,261,92,71,24,15,463,7.859526164,-0.890424732,2778.9
bestfriend,493,197,174,73,65,1002,6.919113959,-0.891324648,2744.115108
reset,1044,382,366,204,286,2282,5.878572861,-0.797034661,2720.309572
discover,1521,742,605,400,652,3920,4.56526346,-0.763667158,2603.707502
verification,447,98,81,48,47,721,8.921426391,-0.787446259,2559.375
timeline,585,324,293,145,98,1445,5.380458794,-0.953987856,2483.852459
tab,2576,1247,961,855,1465,7104,3.341466147,-0.599978133,2476.291254
pos,200,23,11,3,15,252,13.78452947,-0.734631347,2416.842105
pop,1974,874,911,713,848,5320,3.600630577,-0.74203453,2347.415493
minute,1979,1053,955,632,1091,5710,3.455387467,-0.6926224,2302.898492
comment,3495,1935,2408,1575,2241,11654,2.150811099,-0.626255093,2296.472099
wifi,2461,1235,1217,950,1333,7196,3.013064578,-0.682595881,2287.154553
reason,2284,1053,1239,1044,950,6570,2.945661476,-0.766409678,2247.084712
verify,520,157,115,69,89,950,7.60757802,-0.801592153,2213.09434
space,4529,1450,1517,1205,3180,11881,2.326479604,-0.324044612,2173.305974
hang,1790,805,772,553,868,4788,3.681318148,-0.69014866,2143.251758
attempt,372,189,115,53,64,793,7.026823451,-0.908830514,2114.644068
server,942,374,325,226,285,2152,5.248473575,-0.794113591,2070.673828
appear,1227,719,721,529,425,3621,3.552660457,-0.919735425,2022.433508
discovery,499,194,143,82,96,1014,6.708595121,-0.84729189,1996.703911
link,1505,885,799,647,660,4496,3.363187939,-0.863908193,1979.704128
order,1107,477,502,333,379,2798,4.301990786,-0.80632298,1938.457223
reload,509,302,267,142,97,1317,4.959341298,-0.963737444,1935.266667
piece,866,87,66,85,235,1339,7.573978291,-0.585695833,1881.252336
reply,1327,564,649,454,504,3498,3.73274167,-0.775174179,1840.704901
report,1058,448,408,281,407,2602,4.449351388,-0.75651209,1789.152395
nothing,4723,1536,1386,1131,3738,12514,1.900677275,-0.231569196,1786.735113
occur,504,237,209,108,116,1174,5.490589594,-0.890294485,1704.951111
register,470,115,101,81,68,835,7.0820713,-0.777842216,1703.306667
record,1305,941,1111,678,609,4644,2.605141718,-0.897490642,1673.038043
watch,3916,2283,2240,1488,3411,13338,1.572395127,-0.29153274,1644.897959
battery,5705,1940,1513,1430,4867,15455,1.499054166,-0.169866277,1636.5208
privacy,1682,397,515,441,746,3781,3.73273405,-0.540515569,1561.750842
stretch,206,86,63,24,23,402,6.892123778,-0.900599701,1495.520833
reboot,344,205,163,75,72,859,5.356150594,-0.951631943,1493.918919
stink,239,69,40,21,32,401,8.323264889,-0.806849362,1459.166667
messenger,10347,3010,2910,2895,9152,28314,0.894628806,-0.105486805,1452.438579
violate,164,33,14,7,16,234,10.47258583,-0.768963035,1435.5
neutrality,85,1,0,0,4,90,19.45753049,-0.68745169,1426.8
jump,511,292,249,136,153,1341,4.717091673,-0.915944153,1425.02069
inbox,658,235,231,187,158,1469,4.867984873,-0.804037588,1415.930636
bring,2574,1036,1136,989,1606,7341,2.2068208,-0.471532612,1411.850924
contact,3134,1372,1406,1275,2160,9347,1.867740682,-0.409072068,1404.830326
snapkidz,212,47,26,17,23,325,9.112942941,-0.777714449,1388.780488
issue,4571,2936,3235,2814,3563,17119,1.048116459,-0.480371236,1330.203826
week,1860,792,808,678,1090,5228,2.576564049,-0.544977448,1325.750141
eat,943,298,264,211,389,2105,4.40774498,-0.632119427,1324.66223
top,3267,1416,1210,875,2777,9545,1.71061195,-0.229341236,1321.983028
stuck,1304,542,589,461,625,3521,3.104045729,-0.667493411,1291.370745
camera,3326,2037,2046,1462,2898,11769,1.354779598,-0.302913163,1233.6831
network,2862,947,729,828,2055,7421,2.077760214,-0.292360716,1223.321775
auto,983,517,538,423,410,2871,3.044576635,-0.833129417,1200.440048
hog,540,184,125,78,199,1126,5.394172362,-0.682793069,1165.73741
activity,667,313,227,176,272,1655,4.314847555,-0.753031644,1162.342984
piss,219,66,45,26,30,386,7.322997158,-0.81789899,1149.017544
invasion,192,21,19,10,23,265,9.597234626,-0.708711623,1132.941176
press,885,540,542,431,363,2761,2.855345311,-0.907298172,1131.831447
bloatware,235,36,30,19,33,353,8.478665379,-0.722549032,1123.924528
enter,681,301,268,193,268,1711,4.0503145,-0.763231877,1108.534632
profile,1690,1062,1420,1032,935,6139,1.628472857,-0.767959172,1098.122459
number,2459,868,928,846,1671,6772,1.948079297,-0.357569648,1070.56394
background,1379,607,636,604,694,3920,2.518031368,-0.6488568,1052.39107
glitch,1513,969,1015,838,909,5244,1.931347373,-0.790424166,1044.053204
disable,559,245,241,190,161,1396,4.009053018,-0.839147666,1035.980114
customer,586,123,135,75,214,1133,5.193056177,-0.604891826,1028.275862
tweet,1440,936,1042,823,837,5078,1.888326552,-0.824147747,1024.642986
frustrate,428,300,288,171,132,1319,3.551379485,-0.973606297,1019.161184
sort,1139,455,509,382,599,3084,2.842268467,-0.602731502,995.6568228
disconnect,474,297,263,198,141,1373,3.581750138,-0.955405437,980.8941176
choice,1217,226,206,247,616,2512,3.622801879,-0.430369695,969.3518519
joke,521,119,59,38,219,956,5.518148543,-0.548965623,951.5620155
change,6118,2966,3774,3584,4643,21085,0.688169349,-0.302139059,946.2621536
tap,1078,685,838,588,562,3751,2.054053412,-0.838852882,939.4717637
typing,497,286,266,179,177,1405,3.6506733,-0.905032462,937.7254902
drainer,124,40,37,13,11,225,6.440795921,-0.86727283,924
block,1438,621,673,653,781,4166,2.179397302,-0.590292967,897.2125436
point,1571,604,624,554,990,4343,2.210007622,-0.446470413,888.7093851
microphone,177,79,48,32,25,361,6.075299835,-0.892728146,881.7758621
lost,2207,875,834,747,1665,6328,1.676080655,-0.298053566,856.0339826
activation,177,31,24,20,21,273,7.76551094,-0.744920177,831.0238095
zoom,604,377,345,310,222,1858,2.830491207,-0.923782789,827.2382739
msg,1063,340,333,328,556,2620,2.918327722,-0.512809014,823.3627119
hour,2456,998,957,831,1971,7213,1.438619384,-0.24730735,803.6603639
outbox,78,34,23,8,5,148,6.068697639,-0.92238793,799.0714286
keyboard,598,397,506,306,250,2057,2.361349612,-0.873715573,784.9982047
reopen,167,109,114,49,24,463,3.683298559,-0.964495762,759.8783784
foreclosure,71,29,20,5,6,131,6.461852323,-0.902639922,749.0833333
spam,626,281,222,236,263,1628,3.293208185,-0.719245209,740.928
screenshot,407,342,447,250,129,1575,2.003876119,-0.801050687,730.2631579
head,819,443,398,305,497,2462,2.529790308,-0.631880871,723.5118306
tag,805,539,679,468,406,2897,1.894806715,-0.848359395,722.4571429
failure,205,64,50,32,41,392,5.902837665,-0.793305713,715.1351351
nonsense,284,49,21,28,78,460,6.583845366,-0.624682411,708.5794393
switch,1178,646,685,539,778,3826,1.855140778,-0.58259071,702.0295903
redownload,239,99,96,55,55,544,4.673598516,-0.859064446,696.3243243
audio,1108,840,898,737,701,4284,1.516644511,-0.900462682,690.7505212
display,679,476,437,361,364,2317,2.312875209,-0.905409944,684.6831956
revert,189,70,72,40,31,402,4.948931357,-0.86378077,678.8888889
sync,1062,616,658,489,719,3544,1.825906659,-0.598768037,652.7129859
article,333,236,174,104,162,1009,3.569297888,-0.861038619,646.8539326
ffs,84,21,11,7,7,130,7.885162768,-0.806797688,643.0666667
cancel,271,112,110,59,84,636,4.390969637,-0.810978478,640
rip,233,51,37,20,67,408,6.067969162,-0.664349531,638.0113636
deactivate,156,36,45,26,18,281,5.695145477,-0.797378486,634.7555556
infuriate,43,26,15,2,4,90,5.786877461,-0.951154904,630
disgrace,41,3,2,0,2,48,12.39750404,-0.728224126,630
kept,774,298,242,216,460,1990,2.766602743,-0.48684983,627.633678
consume,627,283,316,227,313,1766,2.712580254,-0.688068885,623.0499076
matter,880,393,374,280,587,2514,2.244654226,-0.463274899,595.9032258
scam,232,40,25,22,63,382,6.279532772,-0.63614854,593.6162791
bufferrer,336,214,208,141,124,1023,3.069277174,-0.940802053,590.3571429
remove,1460,525,748,711,822,4266,1.554453946,-0.48352231,585.1838331
status,954,554,601,589,499,3197,1.637152927,-0.767445839,581.9834711
image,1413,913,979,917,944,5166,1.208891189,-0.690257673,581.1251343
compulsion,44,5,4,2,1,56,9.306789652,-0.7646319,575
setting,1317,825,948,822,872,4784,1.245126942,-0.679810607,566.4094395
vibrate,142,144,118,57,39,500,3.454144804,-0.945949089,562.1649485
worest,19,4,5,0,0,28,3.7733626,-0.848182011,552
mention,407,213,260,146,182,1208,2.831399731,-0.805405387,551.1610942
stupidity,71,15,8,1,10,105,8.249991524,-0.757193238,543.75
sake,170,46,31,26,35,308,5.912989671,-0.75115419,542.5
exit,578,370,377,295,310,1930,2.166362394,-0.853415216,537.140264
remote,1019,409,419,370,669,2886,1.938742128,-0.426758023,534.5009615
deactivator,99,36,32,13,14,194,5.541492103,-0.866700431,524.5714286
decade,488,176,151,95,276,1186,3.215276085,-0.515943656,523.7768817
address,429,188,184,160,175,1136,3.040994227,-0.74786556,518.6785714
trend,345,168,113,84,171,881,3.593400252,-0.673990429,518.015625
redirect,112,45,43,20,16,236,4.941051039,-0.890751761,516.7027027
shove,61,15,5,3,6,90,8.465441003,-0.788163691,515.9
quit,495,216,212,144,272,1339,2.826639676,-0.607268882,503.6930456
pain,314,212,163,140,129,958,3.029833532,-0.925723982,501.6259259
internet,2243,993,1031,929,1878,7074,0.960501437,-0.207679219,494.5416667
nexus,974,462,390,391,680,2897,1.785571895,-0.415974348,489.2770522
ram,1398,587,616,514,1082,4197,1.382927316,-0.290148714,483.7532874
today,1003,467,457,374,733,3034,1.691716048,-0.385888961,481.9250903
throat,84,20,7,3,15,129,7.675365133,-0.7380283,475.2631579
myspace,137,19,11,6,32,205,7.041994897,-0.646281797,475.025641
installation,310,86,77,60,124,657,4.038242101,-0.613607448,454.9405405
ask,2465,824,977,973,1920,7159,0.953610742,-0.205705651,450.186593
push,525,217,267,210,252,1471,2.389791096,-0.666512787,449.3304536
memory,2233,795,896,780,1860,6564,0.961552731,-0.175890378,445.0026505
aggravate,98,71,72,21,25,287,3.811410043,-0.932150401,444.893617
response,506,222,160,184,268,1340,2.686817272,-0.583940118,444.1589404
render,125,52,47,27,23,274,4.613049815,-0.87941732,443.254902
invade,152,27,14,13,38,244,6.338870059,-0.65298649,443.0769231
nobody,333,111,75,59,166,744,3.674077745,-0.550503604,431.2168142
conversation,832,447,598,465,492,2834,1.416270151,-0.656718886,430.2296451
wack,109,22,13,9,21,174,6.69662418,-0.714312037,430.0645161
persist,71,47,34,19,6,177,3.907554321,-0.991927054,425.6538462
default,565,313,342,292,301,1813,1.916609859,-0.756761379,421.7424242
upset,625,311,304,270,376,1886,2.010020421,-0.592920907,419.984544
foreground,28,8,7,1,1,45,5.674111766,-0.86789335,419.3333333
disappointment,108,52,18,22,22,222,5.512984664,-0.83852806,415.0222222
disaster,101,28,15,6,25,175,6.180087752,-0.725882686,398.125
usage,644,206,220,215,365,1650,2.266143396,-0.463127088,395.4733219
company,653,130,120,122,399,1424,2.622038646,-0.343056899,393.5019157
spyware,173,18,7,5,57,260,6.084976636,-0.54707129,393.1428571
act,447,250,261,173,276,1407,2.176474957,-0.657541542,384.6755556
avail,91,45,25,14,21,196,5.19322201,-0.867584487,384.3611111
min,531,315,285,222,360,1713,1.964740125,-0.589664795,383.5471698
showbox,60,13,10,3,8,94,6.886726006,-0.773027936,382.3333333
signup,36,4,2,1,2,45,9.704955691,-0.741840624,379.25
continue,909,418,456,365,668,2816,1.458541042,-0.376035078,377.5938104
score,366,178,195,146,175,1060,2.483975548,-0.744936935,377.4378882
recieve,248,112,94,75,103,632,3.318819854,-0.745627606,367.0502793
answer,520,199,177,173,303,1372,2.342051663,-0.494334536,366.7924528
hijack,40,4,2,1,3,50,9.510228015,-0.724355069,360
drop,512,294,354,235,327,1722,1.746015641,-0.654270602,349.7477798
ads,1925,1025,1127,1299,1340,6716,0.658398697,-0.405413761,347.6367424
1star,100,5,5,11,13,134,7.443743586,-0.646689788,343.44
relog,31,12,1,3,1,48,7.632144747,-0.852436714,343.2
bother,447,148,147,161,217,1120,2.524868551,-0.552517531,341.2453826
notify,467,279,354,260,253,1613,1.635346325,-0.784075394,338.6206226
button,2160,1364,1762,1772,1446,8504,0.357030129,-0.511256166,335.0885368
loop,196,80,88,69,59,492,3.169321644,-0.809698301,317.7984496
digit,83,20,18,7,18,146,5.570473534,-0.74114159,312
playback,234,135,154,113,87,723,2.347194647,-0.894169336,311.0945274
unfollow,229,167,193,139,85,813,1.910312103,-0.914839736,303.4844444
popup,175,84,93,62,57,471,3.02050409,-0.857393674,303.3333333
undo,120,52,35,32,30,269,4.182625646,-0.831832767,302.0634921
location,628,406,527,413,388,2362,1.119460695,-0.727664752,300.69202
guideline,46,19,17,6,5,93,4.686317931,-0.906944488,297
delay,360,220,282,207,178,1247,1.647889154,-0.821602335,293.5103627
autoplay,40,15,19,7,1,82,3.235373354,-0.910984237,292.4444444
pile,109,16,11,8,29,173,5.762639608,-0.627092718,291.7894737
sense,479,153,150,138,295,1215,2.174897076,-0.412582352,290.2465438
vibration,149,88,89,73,35,434,2.575787035,-0.935390586,281.6697248
eater,106,33,27,16,30,212,4.59801165,-0.739607898,277.0212766
lolipop,117,76,44,29,50,316,3.70190099,-0.828672582,276.45
stutter,55,67,36,21,16,195,3.687837981,-0.899117455,275.1315789
obligate,32,2,2,3,0,39,7.962993123,-0.73394876,271.25
interrupt,110,45,49,27,29,260,3.697686393,-0.841452291,270.9473684
jumbler,40,13,14,6,2,75,4.292158724,-0.884782973,270
nightmare,96,25,15,9,28,173,5.171895719,-0.683520678,269.6842105
registration,56,9,3,5,7,80,7.166106974,-0.717669496,269.0769231
logs,33,9,9,3,2,56,5.164528627,-0.852133002,265.1666667
harassment,18,5,2,0,1,26,7.471676888,-0.833759793,264
confirmation,147,47,50,49,33,326,3.516943258,-0.772777166,263.1325301
microsoft,185,52,40,42,71,390,3.679696555,-0.616282574,258.877193
disport,44,37,20,12,7,120,3.985343984,-0.981208509,254.2
behavior,88,38,27,17,25,195,4.244103096,-0.818436809,248.0930233
htc,1258,603,518,509,1134,4022,0.782187043,-0.14936959,246.9075426
subscription,216,94,78,64,109,561,2.7872819,-0.638384825,244.8678161
write,913,390,426,341,758,2828,1.017654833,-0.223298954,241.8327273
sux,17,5,1,0,1,24,8.24993182,-0.825695409,241.5
chrome,1108,516,422,432,983,3461,0.861159811,-0.16121674,239.8481638
impose,27,5,2,0,3,37,7.835504512,-0.754682598,239.25
worsen,20,12,3,3,0,38,4.442177047,-0.937466446,239.25
resend,58,27,36,15,7,143,3.044489578,-0.908893259,235.5652174
identity,121,29,9,16,42,217,4.698329907,-0.59842909,235.4576271
circle,206,110,116,83,98,613,2.366531215,-0.795495129,235.1373626
worser,21,6,1,2,0,30,6.536470678,-0.837055704,233.3333333
gallery,499,369,504,424,262,2058,0.70467322,-0.658190242,230.2154294
leave,942,400,367,330,816,2855,0.964249375,-0.178174325,229.4925894
consent,50,10,6,6,6,78,6.054666874,-0.753390049,225.2307692
pend,95,63,47,35,30,270,3.185518304,-0.953122502,224.0454545
bastard,32,3,2,1,3,41,7.970519994,-0.711668168,223.2
nsa,73,9,6,5,17,110,5.842916705,-0.63472376,216.5217391
compose,76,55,36,26,23,216,3.410978634,-0.961639938,216.48
200mb,47,19,17,4,11,98,4.576987412,-0.839024465,213.5625
webpage,102,36,37,33,22,230,3.41423564,-0.808756241,206.0178571
scramble,27,28,19,6,5,85,3.506443143,-0.942857143,205.3333333
fraud,53,15,0,4,13,85,5.983841407,-0.683226314,195.5
cameras,110,58,49,35,43,295,3.011755257,-0.835153643,192.5316456
adware,71,9,8,8,15,111,5.393275038,-0.651234635,192.375
suspend,56,22,13,7,15,113,4.619522664,-0.789583994,192.3478261
headache,144,36,20,32,55,287,3.657538575,-0.575327454,191.2840909
150mb,26,10,6,2,3,47,5.254024986,-0.872330404,191.1666667
compression,65,28,31,21,9,154,3.147030353,-0.899864023,191.0322581
insist,78,20,22,12,21,153,4.186955673,-0.719992725,189.2647059
evn,64,17,10,10,14,115,4.861451745,-0.732121488,186.96
process,528,265,247,250,394,1684,1.156269931,-0.363589862,183.420155
credential,42,15,9,9,4,79,4.590106615,-0.855467193,182.2857143
pull,268,117,136,121,141,783,1.795974563,-0.626702242,180.5247148
lose,991,575,711,628,778,3683,0.570670999,-0.364015581,178.1947406
corrupt,89,23,43,18,25,198,3.295381853,-0.72053126,177.2045455
cut,553,384,463,372,417,2189,0.801670545,-0.611597586,175.7265823
retweet,135,86,131,75,48,475,1.60056097,-0.782746731,175.4516129
violation,42,14,5,7,6,74,5.254178243,-0.80014617,175.0714286
priority,99,44,43,31,33,250,3.033088859,-0.818804037,175.0153846
nerve,112,60,79,40,45,336,2.405695611,-0.831424887,175.0116279
malfunction,79,47,35,15,38,214,3.260984567,-0.771256803,171.6851852
refund,120,16,32,19,41,228,3.655102116,-0.572693106,170.6885246
confirm,193,73,63,58,104,491,2.40821522,-0.545650765,170.3558282
rotten,79,39,38,29,19,204,2.943367386,-0.900349553,170
policy,106,22,32,20,35,215,3.549458322,-0.636147656,168.1607143
reactivate,31,24,24,9,4,92,2.619095129,-0.959444445,168
despise,49,8,9,5,9,80,5.105339576,-0.708599818,166.2666667
annoy,200,117,163,113,95,688,1.497694042,-0.787574157,165.84689
launch,346,118,112,123,219,918,1.700361072,-0.390163292,165.393586
resent,35,17,17,4,8,81,3.878284897,-0.886814571,163.0769231
zenfone,195,116,110,63,142,626,1.872082692,-0.520297318,160.5436893
zuckerberg,118,22,15,17,48,220,3.735528428,-0.527848877,160.2272727
kidnap,37,2,5,1,6,51,6.075081856,-0.658684542,160
party,435,124,148,149,286,1142,1.475174636,-0.327071148,159.266055
programmer,96,25,27,8,44,200,3.507326984,-0.566014126,158.8301887
boycott,35,1,2,5,1,44,6.766958135,-0.686625721,158.5714286
chew,49,9,14,6,9,87,4.461541984,-0.733279641,158.5625
pause,459,377,556,488,215,2095,0.096660813,-0.455474813,158.1264205
website,699,305,310,269,599,2182,0.849960301,-0.188550855,157.2842348
accept,376,137,162,158,235,1068,1.432768515,-0.420895482,156.5482234
stall,105,55,46,34,47,287,2.722367487,-0.783535434,155.1097561
whack,32,9,5,4,4,54,5.224881396,-0.801799117,154
draft,72,49,61,35,18,235,2.025522024,-0.906818858,153.6296296
forceclose,55,14,10,10,11,100,4.496269077,-0.740876195,152.7272727
icon,992,573,743,779,647,3734,0.365151485,-0.480787533,152.5395936
deliver,270,195,186,121,230,1002,1.328413172,-0.439798995,150.9204545
speaker,109,102,88,61,62,422,2.006597995,-0.96008231,150.4516129
ihate,29,0,3,1,3,36,6.867162988,-0.657968669,150
volume,273,180,245,224,117,1039,0.760364393,-0.69394664,148.6783626
shutdown,55,34,22,11,22,144,3.472536601,-0.839921706,148.2352941
thread,81,52,36,37,26,232,2.68071078,-0.92121188,146.5625
ac3,234,177,242,181,122,956,0.927647552,-0.713518934,146.3684211
inconvenience,69,32,30,19,22,172,3.14174199,-0.842441341,145.7142857
initialize,60,11,16,12,11,110,4.04324627,-0.718617101,144
allowance,29,8,4,3,4,48,5.329869769,-0.789591189,142.5
cycle,70,30,32,10,31,173,3.18363712,-0.71111645,141.8809524
tyek,1055,402,502,461,867,3287,0.603928803,-0.174510901,141.5214447
flop,51,6,8,8,8,81,4.853165759,-0.682048293,139.8823529
newfeed,17,4,8,2,0,31,2.376826123,-0.846648782,139.3333333
illuminati,68,9,2,4,23,106,4.776391047,-0.547862197,139.2857143
advertiser,24,7,6,3,2,42,4.551795026,-0.846941608,138.6666667
bloat,78,15,18,20,17,148,3.726136726,-0.682218643,138.5263158
spy,499,49,39,62,376,1025,1.534600699,-0.169924581,137.5626424
recognize,160,78,69,66,85,458,2.033045468,-0.657364464,136.7960526
wastage,68,10,8,10,18,114,4.448762075,-0.618652705,136.2068966
decision,129,21,20,21,58,249,3.18754638,-0.476338452,134.0125
url,92,47,53,39,32,263,2.296759589,-0.864312614,132.2222222
chromecast,508,324,387,317,401,1937,0.715143142,-0.453910743,132.0751043
dialer,43,20,15,10,10,98,3.621204437,-0.875706224,131.047619
faltu,57,6,3,4,16,86,4.997499817,-0.581485477,131.047619
degrade,35,12,14,7,5,73,3.577196968,-0.85853947,129.2307692
stick,272,107,118,90,193,780,1.47313765,-0.364694151,128.4507042
480p,39,37,32,19,9,136,2.320762838,-0.962449676,127.4482759
throw,316,109,120,100,228,873,1.385320793,-0.309646959,125.5987842
lollypop,45,22,19,15,8,109,3.070684184,-0.91550266,124.6666667
vanish,87,48,51,34,36,256,2.314720097,-0.860132814,124.5070423
spoor,59,27,16,18,17,137,3.336355714,-0.807871402,123.25
timestamp,24,30,14,13,3,84,2.654631736,-0.890673851,122.9411765
irritate,93,59,54,52,32,290,1.996291991,-0.922842168,122.4
asus,284,143,124,99,233,883,1.2649827,-0.294165976,122.1021021
hashtag,164,133,199,96,115,707,1.207418671,-0.523224373,120.8867925
dell,46,20,7,7,16,96,3.987256477,-0.720410328,120.0416667
enforce,20,3,3,1,2,29,5.631908496,-0.752807409,120
eras,139,68,49,36,95,387,2.068442823,-0.463144438,119.7575758
government,102,10,15,11,43,181,3.465570106,-0.471912325,119.1636364
buffy,91,67,79,43,47,327,1.868547843,-0.863276982,118.8131868
cripple,18,8,2,1,3,32,5.325101315,-0.833198096,118.8
menu,413,268,317,313,267,1578,0.651481675,-0.657249703,118.5576592
harass,40,15,9,8,9,81,3.988530726,-0.802759858,118.2222222
thieve,31,3,3,2,5,44,5.609956305,-0.672666834,118.125
240p,17,17,10,7,0,51,1.881350709,-0.967558894,118.125
excuse,93,15,13,13,39,173,3.400656585,-0.504863438,115.1698113
360p,26,30,21,11,7,95,2.696934954,-0.922238342,114
sso,23,15,12,0,9,59,3.715686191,-0.808590721,113.1
10min,24,16,14,3,7,64,3.396575178,-0.909923634,111.8181818
xiaomi,76,58,54,28,45,261,2.177472976,-0.825918007,111.2837838
resort,41,23,15,10,13,102,3.33012022,-0.874048171,111.0416667
24hr,57,18,13,14,16,118,3.49681072,-0.724456201,110.3225806
ignore,221,98,88,83,154,644,1.4735576,-0.400416125,110.2521008
resolution,169,146,168,139,95,717,0.95406707,-0.813628677,108.9191489
reappear,44,35,37,25,8,149,1.740307404,-0.929182199,108.2352941
bio,121,74,72,67,59,393,1.666855826,-0.848932888,106.488189
fking,28,2,2,1,5,38,5.726895214,-0.646082444,106.2857143
uninstaller,42,7,9,6,9,73,4.151485878,-0.689148708,106.25
buffer,112,84,82,51,76,405,1.700325522,-0.762553173,106.1953125
cpu,323,145,110,116,266,960,1.091006449,-0.233998994,105.310705
homepage,65,59,38,38,29,229,2.142627546,-0.955770945,104.7794118
caption,248,192,231,187,169,1027,0.805747082,-0.784852067,103.7647059
lte,116,65,60,32,83,356,1.883770272,-0.504760534,103.5517241
cause,2093,887,984,836,2044,6844,0.221979445,-0.036743237,103.471017
discontinue,25,7,5,5,2,44,4.17324201,-0.822226452,103.125
kidding,75,15,17,8,34,149,3.167644736,-0.520940159,101.5813953
consumption,155,82,94,73,93,497,1.48221971,-0.651992119,101.1856287
relogin,17,7,7,2,2,35,3.569541124,-0.903696114,100
deplete,20,4,6,2,2,34,4.126998493,-0.79442991,100
sirve,23,1,0,2,2,28,6.864986984,-0.664060137,100
snapchatter,28,8,11,5,4,56,3.460841798,-0.824297934,99.9
require,949,294,397,462,689,2791,0.570015638,-0.212312322,99.34722222
waist,85,11,20,10,37,163,3.086616327,-0.491103045,99.02083333
gobble,12,9,5,2,1,29,3.292792749,-0.984324138,99
cast,296,219,215,147,285,1162,0.851332733,-0.246117154,98.90993072
advertisement,266,108,141,143,153,811,1.101133221,-0.49961668,98.48484848
acct,111,51,42,34,67,305,2.04325157,-0.543961138,97.48039216
split,73,29,36,24,28,190,2.38271251,-0.749636691,97.16981132
disapear,74,33,40,37,19,203,1.97735887,-0.82440984,96.63157895
snail,32,15,7,5,10,69,3.783065423,-0.78700145,96
rewrite,20,6,8,4,1,39,3.030754708,-0.86710997,94.5
dumbass,38,3,2,1,11,55,4.811501473,-0.567425107,93.69230769
migrate,26,11,7,9,1,54,3.039919937,-0.885563514,93.27272727
oblige,33,4,5,4,6,52,4.535177035,-0.674368076,93.27272727
dozen,52,27,24,8,28,139,2.721752465,-0.672425103,92.97297297
signal,261,149,183,128,207,928,0.927186255,-0.39240372,91.74107143
signin,18,5,2,3,1,29,4.699415342,-0.815657858,91.2
interval,47,41,27,24,19,158,2.305887547,-0.972728268,91.02272727
rectify,89,43,58,45,33,268,1.692670322,-0.801575551,90.91139241
dismiss,40,19,24,13,10,106,2.478896638,-0.882908579,90
dissenter,22,8,12,5,2,49,2.614220742,-0.876274582,89.125
kitkat,167,89,105,84,106,551,1.255864087,-0.604981439,88.80628272
acc,225,105,86,93,167,676,1.207279006,-0.339810767,88.77394636
unload,21,4,4,1,4,34,4.585724713,-0.727310049,86.66666667
nuisance,49,21,26,16,15,127,2.4706756,-0.830188929,86.53125
gs6,10,17,6,2,4,39,3.621843315,-0.719552418,84
redmi,109,85,62,47,89,392,1.499891601,-0.509119292,82.55474453
ripoff,26,5,5,0,8,44,4.18973968,-0.646009829,81.77777778
reconnect,92,60,53,42,57,304,1.676941971,-0.742993122,81.09
start,4767,2436,2587,2314,4809,16913,0.071460717,-0.004669659,80.8983717
goodbye,115,15,8,10,70,218,2.446669167,-0.316504939,80.86419753
hire,72,16,12,14,32,146,2.843937733,-0.514432754,79.53191489
boot,137,70,65,42,108,422,1.41200826,-0.360050165,78.51655629
flicker,40,29,16,11,21,117,2.64921138,-0.775685768,78.48484848
rape,46,8,1,8,14,77,3.878924964,-0.571246443,76.52173913
restore,187,90,108,76,141,602,1.104667104,-0.376911672,76.51376147
crawl,26,15,2,3,11,57,3.682443773,-0.676715542,75.6
bully,77,18,21,19,34,169,2.469731937,-0.53771627,74.66666667
startup,71,37,33,36,28,205,1.873473565,-0.802943902,73.78461538
activate,439,197,206,238,332,1412,0.62349077,-0.266674448,73.62872154
mailbox,50,16,9,16,15,106,2.958724205,-0.676462706,73.28125
burn,129,33,30,32,80,304,1.81501727,-0.359802609,72.12389381
troubleshoot,29,16,12,5,12,74,2.941159308,-0.802038382,71.55555556
nvidia,30,15,11,4,13,73,3.022888793,-0.744641316,71.55555556
banner,60,30,33,25,25,173,1.969542592,-0.811962253,71.37254902
blackmail,25,2,2,5,2,36,4.590454136,-0.677522504,70
section,288,196,225,207,217,1133,0.560888236,-0.575292271,68.47058824
strip,34,22,20,12,13,101,2.334945065,-0.929758102,67.96153846
timeout,27,12,10,9,5,63,2.76237479,-0.880081916,66.66666667
prompt,123,65,75,56,83,402,1.2384299,-0.543329748,66.15
authentication,24,8,7,7,3,49,3.065262099,-0.832483325,66
faq,32,13,5,7,11,68,3.233257849,-0.705272519,65.36842105
geez,39,9,10,10,10,78,3.025660722,-0.688598668,65.33333333
nexus5,16,6,3,2,3,30,3.943493322,-0.819537547,65.16666667
4glte,14,8,2,2,3,29,3.973455958,-0.848874688,65.16666667
breach,26,4,2,3,6,41,4.226754453,-0.644411979,65.1
agreement,20,4,7,1,5,37,3.525662104,-0.708082774,64.28571429
cia,21,5,0,0,7,33,4.38310419,-0.605326292,64.125
dialog,26,14,8,6,9,63,3.00684132,-0.824957911,64.0625
frustration,72,28,44,23,38,205,1.740675316,-0.601684682,63.53225806
hundredth,103,43,42,32,70,290,1.538844456,-0.422211057,62.7961165
list,1720,930,1186,1069,1520,6425,0.138879937,-0.126316811,62.43667954
firmware,24,9,3,7,4,47,3.499105316,-0.780998403,62.33333333
thumbnail,64,48,61,48,24,245,1.011586255,-0.801604816,61.91780822
turd,30,1,1,3,7,42,4.425855963,-0.564659703,61.09090909
stand,271,85,116,92,212,776,0.842945492,-0.213245563,60.86557377
row,87,35,54,38,44,258,1.427665022,-0.622601181,59.27710843
justify,20,5,5,3,4,37,3.513840205,-0.757992536,58.5
imap,16,7,14,3,3,43,2.010874952,-0.77667056,58.28571429
opt,79,51,37,45,45,257,1.442734495,-0.721753741,57.58241758
decide,168,60,64,61,121,474,1.109810615,-0.304194581,57.56284153
earphone,22,13,21,9,4,69,1.49276206,-0.818545509,56.57142857
restrict,38,25,21,21,12,117,1.834438426,-0.936984274,56.47058824
leak,44,19,13,6,27,109,2.328435777,-0.508353246,56.47058824
hill,63,23,24,10,42,162,1.9151771,-0.423177095,55.81132075
instal,41,7,7,7,15,77,2.990862868,-0.558397813,55.39130435
step,305,128,107,120,264,924,0.657925834,-0.153899453,55.23636364
verizon,113,46,36,35,83,313,1.357775088,-0.327456779,55.12605042
decline,52,18,16,25,14,125,2.073013231,-0.697005256,55.025
patch,72,32,30,33,35,202,1.649837135,-0.650026226,54.7826087
bekar,41,12,3,4,22,82,2.774570716,-0.462504303,54
explanation,78,29,36,29,42,214,1.609154925,-0.557687295,54
retype,19,7,9,4,4,43,2.711766978,-0.843110615,54
culprit,27,4,4,3,8,46,3.519330733,-0.608484317,53.33333333
reconsider,20,11,11,7,4,53,2.288203866,-0.944754986,53.33333333
fixe,19,12,5,4,7,47,3.022110058,-0.817561808,53.33333333
card,1011,477,693,665,772,3618,0.172213667,-0.236686829,52.80876217
hatred,21,1,1,2,4,29,4.491880791,-0.607785312,52.57142857
blur,75,96,80,62,69,382,1.074648358,-0.565706813,52.12121212
fuke,28,1,0,1,9,39,4.083254064,-0.50653161,51.81818182
venue,29,19,1,5,18,72,2.659097059,-0.501550391,51.04166667
exist,313,101,90,106,263,873,0.676014862,-0.142814036,50.47297297
intrusion,21,6,4,2,7,40,3.333268914,-0.673125059,50.4
thrice,28,7,12,9,5,61,2.368499548,-0.755928946,50.4
posting,20,15,10,7,7,59,2.434233848,-0.954815126,50.4
interfere,44,24,25,13,26,132,1.85122776,-0.666549333,50.025
algorithm,37,12,18,13,11,91,2.093189733,-0.743279148,50
brand,160,69,43,35,153,460,0.883013429,-0.125949984,49.89417989
deny,59,16,18,12,33,138,2.019699066,-0.459510624,49.56521739
nada,25,5,7,3,8,48,3.047763947,-0.645331265,49.08333333
donkey,34,2,2,4,11,53,3.489125864,-0.511766316,48.5625
submit,74,31,33,29,43,210,1.49246437,-0.541673095,47.91780822
somebody,241,106,158,109,196,810,0.603717854,-0.238039228,47.76470588
plague,19,9,6,5,5,44,2.801724672,-0.852802865,47.45454545
retrieve,150,68,82,59,120,479,0.879724715,-0.285504477,47.45
reenter,13,8,4,6,0,31,1.998712361,-0.91914503,47.14285714
fixxxx,13,8,2,1,5,29,3.384302623,-0.747005273,47.14285714
attachment,125,100,117,101,85,528,0.631456497,-0.796720802,47.13368984
telegram,177,55,95,79,114,520,0.861436601,-0.349118585,46.84020619
hogger,21,13,6,3,11,54,2.682320112,-0.683231278,46.66666667
arrive,90,53,42,45,63,293,1.168888746,-0.506701022,46.23853211
loser,95,8,7,4,67,181,1.792906652,-0.225322018,46.22222222
spite,36,18,15,11,18,98,2.068122092,-0.70768112,45.83333333
execution,19,13,11,5,8,56,2.333399644,-0.893237001,44.78571429
fool,143,18,23,19,107,310,1.294825085,-0.190491658,44.64566929
proceed,57,25,28,23,30,163,1.573361908,-0.63685726,44.57407407
144p,12,12,9,6,2,41,1.846493794,-0.963624112,44.44444444
nazi,21,3,0,2,6,32,3.871040508,-0.580479562,44.44444444
penis,101,2,4,8,64,179,1.927007477,-0.240826058,44.16438356
bypass,41,7,10,17,8,83,2.296539896,-0.624074078,43.34615385
tab4,40,8,7,6,19,80,2.49371323,-0.482962744,43.34615385
disrupt,16,11,6,7,3,43,2.351024482,-0.94304192,43.27272727
halt,18,4,9,4,3,38,2.402530346,-0.756649908,43.125
complicate,125,60,44,51,99,379,0.976694469,-0.277421796,43.11258278
2min,15,15,15,4,8,57,2.118322716,-0.77078302,42.92307692
dms,92,72,139,73,57,433,0.459459714,-0.342897625,42.82442748
noise,118,57,87,68,73,403,0.782453396,-0.531027192,42.14084507
fetch,25,13,15,3,15,71,2.106058243,-0.606339063,41.05263158
incognito,39,18,11,15,18,101,1.984082568,-0.653066127,40.94117647
chop,26,17,15,11,11,80,1.882418205,-0.923380517,40.17391304
unfreeze,16,7,7,7,1,38,1.853717829,-0.883883476,40
fudge,27,5,5,1,13,51,2.728298358,-0.488677777,39.6
hotmail,37,17,21,8,23,106,1.769225964,-0.554778133,39.53125
sine,18,8,5,4,6,41,2.700244673,-0.780189498,39.27272727
compel,20,6,2,2,8,38,3.052892806,-0.59805036,39.27272727
reliability,63,15,20,21,31,150,1.680602205,-0.474200707,38.75471698
2hr,14,7,5,3,4,33,2.692816998,-0.863778901,38.5
trouble,637,389,454,356,633,2469,0.196622549,-0.048508381,38.38282828
res,19,18,16,14,4,71,1.238424291,-0.893500163,38
repair,105,42,41,37,80,305,1.017893944,-0.288516216,37.62711864
iconia,18,6,9,3,6,42,2.396731941,-0.739795443,37.5
override,19,5,15,5,4,48,1.688229289,-0.686084031,37.5
chatheads,23,15,18,7,12,75,1.807331673,-0.785135884,37.05
changelog,21,22,23,16,7,89,1.161423838,-0.813220284,36.66666667
erase,141,60,81,72,98,452,0.730761262,-0.37143278,36.61988304
establish,42,7,6,9,19,83,2.286091368,-0.46043648,36.20689655
compromise,35,9,10,7,17,78,2.133725401,-0.523354419,36
convo,73,36,51,51,31,242,0.787786628,-0.665433197,35.78313253
unsubscribe,19,6,8,5,5,43,2.325835073,-0.771757128,35.45454545
tellin,21,4,4,1,9,39,2.812322343,-0.539138068,35.45454545
submitter,32,19,12,9,21,93,1.793319973,-0.564627739,35.22580645
5min,27,19,12,13,13,84,1.774865495,-0.847882936,34.81481481
outdate,38,15,19,19,13,104,1.501698752,-0.73025073,34.36363636
pretend,26,11,11,6,13,67,2.029811462,-0.653247116,34.2
quest,340,176,243,243,241,1243,0.245516061,-0.353342408,34.11134021
bummer,36,35,38,31,17,157,0.888392965,-0.786456181,33.79591837
loudspeaker,16,10,13,8,3,50,1.371230029,-0.894427191,33.75
monopoly,23,3,4,2,9,41,2.794348946,-0.527011464,33.75
pant,46,10,4,4,31,95,1.883070674,-0.30382181,33.25
wreck,46,19,12,11,32,120,1.577643524,-0.382459665,33
belong,54,21,16,14,38,143,1.442634877,-0.361607484,32.98113208
intel,37,13,15,6,24,95,1.725758165,-0.437095678,32.90322581
shrink,39,19,25,22,15,120,1.2328082,-0.776323754,32.60526316
reverse,35,16,17,20,11,99,1.416975355,-0.765014957,32.5
rerate,17,10,6,7,5,45,2.153226683,-0.880642899,32.30769231
rethink,14,7,4,4,4,33,2.499536512,-0.838723701,31.77777778
jerk,52,9,10,15,25,111,1.832111903,-0.425797036,31.75609756
inability,31,16,22,20,8,97,1.05492295,-0.789228329,31.44827586
become,1444,799,729,672,1540,5184,0.054237323,0.024508403,31.43425215
signout,19,9,6,8,5,47,2.108453117,-0.819588457,31.07142857
bandwidth,52,23,18,21,32,146,1.356669863,-0.482153839,30.96296296
authorize,20,5,6,7,4,42,2.249883651,-0.720853997,30.33333333
rha,21,4,6,3,8,42,2.451630275,-0.58474991,30.33333333
bury,19,6,10,5,6,46,2.010192886,-0.735391859,30.33333333
quarter,19,14,16,6,11,66,1.683238206,-0.763541716,30.22222222
chunk,26,12,8,11,10,67,1.892066746,-0.724968379,30.13636364
satan,28,2,1,3,12,46,2.678268038,-0.430389542,29.0625
mbps,23,7,5,5,10,50,2.252391924,-0.586395472,29.0625
bluetooth,118,134,199,113,113,677,0.422836482,-0.133984623,28.97797357
membership,31,16,10,10,19,86,1.660655354,-0.5488213,28.8
portrait,40,37,66,40,16,199,0.159499944,-0.400764656,28.73684211
majority,59,34,39,38,33,203,0.876466863,-0.716178639,28.72222222
forum,56,23,28,20,38,165,1.152396331,-0.423512937,28.47457627
calculate,23,8,6,4,12,53,2.096562335,-0.545467883,28.23529412
censor,25,11,11,12,8,67,1.643003407,-0.783938658,28.19047619
consumer,65,18,22,15,47,167,1.198354722,-0.283743315,28
orientation,30,13,32,16,10,101,0.813949581,-0.578690404,27.7037037
3day,22,15,12,7,14,70,1.669910534,-0.698667012,27.63636364
clue,64,24,35,19,48,190,1.02658121,-0.319393053,27.48529412
megabyte,47,14,15,8,34,118,1.395118821,-0.310051902,27.39534884
advert,110,41,55,68,60,334,0.678735096,-0.442725186,27.10077519
approval,36,10,8,10,19,83,1.747246144,-0.461316551,26.63333333
carp,19,2,2,2,7,32,2.755420825,-0.514969291,26.4
stream,308,175,159,168,290,1100,0.275676141,-0.093624386,26.36165577
repeat,320,200,236,277,218,1251,0.111336748,-0.415361067,26.26008065
acrobat,25,9,8,5,14,61,1.857956781,-0.523360293,26.25
focus,189,157,151,134,188,819,0.336582681,-0.164175506,25.78328173
cheater,26,4,2,4,12,48,2.319832492,-0.445399334,25.52941176
2day,31,19,14,12,21,97,1.386658775,-0.574078395,25.5
straw,20,2,5,4,6,37,2.405442536,-0.571187208,25.09090909
struck,20,11,4,8,9,52,1.925292123,-0.665307869,24.88888889
beep,27,17,10,14,14,82,1.472131513,-0.713498355,24.82758621
swap,56,27,26,22,42,173,0.994363713,-0.36821552,24.55384615
barley,34,11,14,6,23,88,1.469550818,-0.386029541,24.53333333
exploit,23,4,9,6,8,50,1.924888097,-0.588984427,24.26666667
authority,37,9,11,8,22,87,1.566971495,-0.398485235,24.25806452
march,72,17,23,20,50,182,1.064764342,-0.271696015,24.08450704
eversince,15,8,3,2,9,37,2.111438078,-0.544704779,24
scrap,26,13,3,7,17,66,1.716273789,-0.423734731,24
intention,21,2,0,5,6,34,2.792870731,-0.515057126,24
preload,25,15,25,13,12,90,1.042630258,-0.683130051,23.65384615
30min,15,13,12,5,10,55,1.602310033,-0.747409319,23.5625
carrier,43,18,17,12,32,122,1.187537033,-0.346445515,23.42222222
sit,271,109,105,93,265,843,0.29230409,-0.048674531,23.34818942
clog,37,13,6,12,22,90,1.523506374,-0.406349941,23.31428571
inch,41,22,18,10,36,127,1.09261243,-0.270965551,23.14893617
proxy,34,17,13,16,19,99,1.305699565,-0.595713393,23.11111111
creep,44,10,22,14,24,114,1.234631058,-0.432512398,22.56410256
ball,266,49,50,43,251,659,0.378579069,-0.049148968,22.49491525
tempt,31,6,5,11,12,65,1.84383018,-0.496366891,22.16666667
bounce,28,18,15,7,24,92,1.247656304,-0.368949428,22.03125
tolerate,19,2,8,4,6,39,1.982694664,-0.570781793,22
hanging,52,26,17,18,43,156,0.957811259,-0.263339246,21.66129032
upward,18,8,9,8,6,49,1.548675571,-0.805387266,21.6
doest,32,7,5,14,11,69,1.738674756,-0.514483403,21.53846154
solve,841,371,421,427,764,2824,0.131757398,-0.070506736,21.36996644
briefly,14,8,6,3,8,39,1.827139643,-0.667823071,21.08333333
lgg3,12,10,2,5,6,35,1.97923106,-0.671984003,21.08333333
corporation,27,6,6,7,13,59,1.772058701,-0.475222507,21.04761905
scratch,48,24,17,20,36,145,0.975784273,-0.344656175,20.49122807
alow,20,15,6,6,16,63,1.458295314,-0.426066501,20.34782609
silence,24,20,16,17,13,90,1.065614414,-0.944911183,20.32258065
reinstate,18,5,2,5,7,37,2.13304249,-0.562073743,20.30769231
sentence,67,40,42,40,50,239,0.645391705,-0.467555526,20.17582418
revenue,27,9,8,11,12,67,1.517841538,-0.570124074,20.04166667
bakit,20,9,5,3,14,51,1.635966294,-0.412081692,20
abuse,50,10,9,17,28,114,1.31091449,-0.344308969,19.89130435
brick,40,7,7,8,25,87,1.441399081,-0.310342414,19.76470588
said,17,7,6,2,11,43,1.720033817,-0.472952651,19.64285714
misbehave,21,9,9,7,11,57,1.512876595,-0.626783171,19.57894737
end,1113,612,745,618,1088,4176,0.066019681,-0.028041363,19.21148213
monkey,48,5,4,9,30,96,1.428706195,-0.262789912,18.9
privilege,25,7,14,7,13,66,1.358896733,-0.515444136,18.85714286
irritation,24,2,10,9,6,51,1.551719599,-0.551207293,18.5625
gs5,32,29,25,15,32,133,0.87941005,-0.312114573,18.08333333
unblock,43,20,29,23,26,141,0.792692652,-0.549038169,17.92
razr,46,18,21,25,25,135,0.891073483,-0.502053397,17.84313725
mesage,21,7,10,6,11,55,1.441585081,-0.557282137,17.72222222
bane,20,2,6,5,7,40,1.867051335,-0.522188101,17.69230769
rewatch,12,10,11,9,3,45,0.866561289,-0.849705831,17.69230769
recorder,42,28,41,24,32,167,0.672649706,-0.478852131,17.43859649
disconnection,16,13,10,12,6,57,1.079508726,-0.893819357,17.36842105
eternity,19,4,5,5,8,41,1.775331733,-0.533744996,17.14285714
msger,18,5,3,0,13,39,1.662568873,-0.317785199,17.14285714
fullscreen,14,9,16,5,8,52,1.165487518,-0.561489925,17.14285714
toolbar,18,12,10,6,13,59,1.30255563,-0.577350269,17.05
mi3,25,15,21,11,17,89,0.986372636,-0.585205736,16.96551724
router,34,21,22,17,25,119,0.875338728,-0.545249757,16.93023256
disappoint,241,104,69,66,263,743,0.149939771,0.009894311,16.77575758
shuffler,15,9,7,11,3,45,1.06065343,-0.777817459,16.66666667
sever,30,12,5,7,23,77,1.205634466,-0.27977503,16.64516129
thw,25,17,11,7,23,83,1.063667661,-0.288675135,16.64516129
anger,31,11,10,5,25,82,1.125784202,-0.257880715,16.64516129
wipe,112,66,34,37,126,375,0.306269851,-0.003733007,16.37195122
murder,19,6,6,3,12,46,1.525737789,-0.421329358,16.25
neck,15,10,2,2,13,42,1.469663659,-0.310668224,16.25
rewind,39,25,31,28,23,146,0.61813687,-0.732360595,16.25
disturb,77,32,54,42,53,258,0.492536734,-0.357600537,16.04166667
mbs,33,15,19,13,23,103,0.936976451,-0.438947786,15.89189189
countdown,19,7,12,10,6,54,1.060435356,-0.703788571,15.88235294
prefer,402,198,267,261,324,1452,0.120429899,-0.19170898,15.38395904
begin,508,281,321,260,514,1884,0.097009772,-0.011432704,15.29032258
miui,16,12,11,4,14,57,1.204143755,-0.416025147,15.26315789
landscape,100,74,135,104,56,469,-0.155918996,-0.303137729,15.2173913
synchronization,25,15,13,13,16,82,0.999422799,-0.635000635,15.03333333
sim,124,79,95,66,123,487,0.299771503,-0.091402265,15.03157895
bookmark,138,68,100,97,95,498,0.231648057,-0.360413164,15.01554404
cease,21,8,8,6,13,56,1.303176676,-0.469796176,15
malo,19,3,4,6,7,39,1.725938947,-0.514187212,14.78571429
roku,28,14,10,14,17,83,1.040643887,-0.50847518,14.78125
renew,27,16,10,10,22,85,0.988777653,-0.338061702,14.66666667
gap,37,29,19,19,35,139,0.715211207,-0.258727445,14.61818182
stripe,16,8,15,7,8,54,0.984297702,-0.621581561,14.0625
mining,21,3,4,5,10,43,1.624755262,-0.425243256,14.0625
chester,43,11,13,14,29,110,0.931787307,-0.287527316,13.75
overlay,17,22,15,17,12,83,0.815212292,-0.650332477,13.33333333
punish,20,7,6,7,11,51,1.294431468,-0.49026124,13.26315789
input,75,58,53,44,77,307,0.378748039,-0.110892281,13.18032787
portion,39,27,32,29,26,153,0.513424453,-0.726273039,13.16071429
removal,46,20,19,25,30,140,0.70548792,-0.388902061,13.16071429
annoyance,40,33,28,35,27,163,0.486790076,-0.713325958,12.92063492
nag,48,26,12,20,43,149,0.634607118,-0.165663073,12.890625
overrate,13,8,2,6,7,36,1.430205878,-0.558660819,12.57142857
accuse,15,6,6,3,10,40,1.316738882,-0.443296321,12.57142857
rig,43,8,30,26,15,122,0.460744602,-0.442579133,12.38095238
album,322,204,319,233,281,1359,0.059818844,-0.160276721,12.27961165
greed,18,16,11,7,18,70,0.917323417,-0.293547633,12.11538462
any1,26,9,13,11,15,74,0.934919697,-0.475651494,12
width,12,11,6,9,6,44,1.072041815,-0.797724035,12
bombard,22,13,13,12,14,74,0.867091115,-0.657749748,12
effin,22,1,2,3,12,40,1.597268401,-0.31720832,12
lip,24,20,14,12,23,93,0.738624344,-0.294627825,11.25
dial,66,33,30,32,57,218,0.439503519,-0.18008063,11.11111111
arrow,71,35,45,51,45,247,0.319776622,-0.425685393,11.03092784
survey,44,4,5,16,23,92,1.115535868,-0.290129427,11.025
api,34,16,17,19,22,108,0.675415422,-0.454805486,10.92857143
obama,27,4,2,3,20,56,1.113292503,-0.205885519,10.66666667
preview,93,82,111,104,61,451,-0.061400967,-0.337265093,10.60240964
xmod,42,17,8,14,36,117,0.657714842,-0.160706087,10.58823529
cap,44,18,19,15,38,134,0.581478151,-0.179438162,10.5
crome,20,14,5,3,23,65,0.734791404,-0.089228826,10.37037037
rec,16,5,1,4,10,36,1.335812881,-0.348938283,10.26666667
juat,13,8,1,2,12,36,1.118054088,-0.228292058,10.26666667
stranger,65,26,23,26,56,196,0.450888849,-0.144170799,9.975903614
birth,32,10,3,7,27,79,0.793630927,-0.15968058,9.828571429
receiver,32,12,13,18,18,93,0.71022911,-0.43549417,9.72972973
quad,20,5,6,2,16,49,0.987034947,-0.224163265,9.578947368
sue,44,4,5,9,31,93,0.89559658,-0.184952049,9.56097561
gingerbread,27,22,16,16,25,106,0.593809036,-0.311891431,9.523809524
reject,31,20,11,15,28,105,0.601705645,-0.205688338,9.454545455
sack,22,5,2,8,12,49,1.177471056,-0.346434137,9.333333333
amazon,226,66,82,69,214,657,0.1788394,-0.040884205,9.285211268
raha,31,2,6,11,15,65,1.093928605,-0.324620526,8.814814815
ditch,28,7,6,9,19,69,0.870939456,-0.267112225,8.689655172
birthday,147,49,54,62,126,438,0.255950081,-0.100799012,8.338624339
jellybean,28,17,17,16,22,100,0.542344567,-0.407045789,8.256410256
proximity,9,14,9,14,3,49,0.27907405,-0.417028828,8
scattier,13,10,5,9,8,45,0.844326764,-0.596558759,8
bueno,34,25,17,13,39,128,0.398094945,-0.028771767,7.924528302
spoil,40,20,19,23,30,132,0.461121016,-0.307720661,7.907407407
trough,18,6,7,3,15,49,0.829519285,-0.223056719,7.894736842
oophyte,47,15,10,16,39,127,0.525856895,-0.143991338,7.875
gimmick,14,12,8,4,16,54,0.707927064,-0.131306433,7.714285714
cart,12,14,9,4,16,55,0.725960864,-0.067419986,7.714285714
acknowledge,17,9,13,10,10,59,0.626979533,-0.628378718,7.714285714
slove,24,6,7,9,15,61,0.82091599,-0.317785199,7.44
procedure,22,9,10,11,14,66,0.684652804,-0.420589238,7.384615385
cnn,20,11,8,3,22,64,0.571574291,-0.078628113,7.384615385
tel,26,6,7,3,23,65,0.668935627,-0.13357174,7.333333333
suspect,26,7,10,7,20,70,0.68845374,-0.221313334,7.285714286
steal,309,75,71,109,268,832,0.21392614,-0.066946714,7.12962963
delet,26,11,6,6,25,74,0.561388389,-0.110846112,7.125
support,1839,708,1007,1149,1391,6094,0.061507133,-0.168988725,7.019283747
kyocera,39,14,26,13,34,126,0.405634885,-0.149304455,6.75
behave,32,22,18,26,22,120,0.359287401,-0.478091444,6.734693878
dare,54,10,5,8,50,127,0.414094873,-0.064831269,6.610169492
bump,48,22,29,26,38,163,0.329835169,-0.242535625,6.553846154
headphone,46,31,46,37,34,194,0.170933567,-0.412081692,6.5
nudity,18,3,4,7,9,41,0.979264933,-0.370479287,6.470588235
remedy,15,6,11,5,11,48,0.690520812,-0.347182537,6.470588235
headset,38,44,65,41,35,223,0.20565284,-0.119713033,6.467532468
pester,15,7,8,9,8,47,0.666884458,-0.591197567,6.388888889
cann,19,4,3,6,12,44,0.904368931,-0.283790262,6.315789474
cooperate,16,8,3,2,17,46,0.600432029,-0.089712261,6.25
bias,14,10,11,5,14,54,0.621763469,-0.213589414,6.25
copyright,23,2,4,10,10,49,0.978422179,-0.347182537,6.19047619
reformat,16,9,3,10,10,48,0.738388137,-0.37685379,6.19047619
automate,22,4,5,11,10,52,0.841993765,-0.375284168,6.136363636
tester,22,11,9,8,20,70,0.516650479,-0.169774938,5.862068966
revise,25,10,10,17,13,75,0.499625299,-0.427681415,5.806451613
pixel,35,21,26,23,28,133,0.288690729,-0.350523743,5.480769231
invitation,44,20,16,30,29,139,0.342795732,-0.292103119,5.416666667
investigate,13,9,4,9,9,44,0.593851084,-0.396059017,4.842105263
ache,17,8,0,2,19,46,0.409052984,-0.036835473,4.727272727
department,22,5,6,4,19,56,0.528985244,-0.128924157,4.666666667
reviewer,22,8,4,9,17,60,0.542168357,-0.194551966,4.592592593
snapper,22,9,16,8,19,74,0.401163548,-0.180259171,4.571428571
reflow,16,15,17,20,7,75,-0.046725712,-0.424013247,4.571428571
damager,28,10,9,10,24,81,0.408792622,-0.139516021,4.457142857
spammer,25,14,13,15,20,87,0.356266397,-0.282912576,4.444444444
profit,41,6,8,16,27,98,0.538351256,-0.195791016,4.363636364
publish,29,20,18,19,26,112,0.282342839,-0.229292624,4.347826087
hardware,23,26,23,16,29,117,0.328204328,0.065512178,4.347826087
homescreen,51,40,42,46,41,220,0.104172937,-0.488901207,4.181818182
model,95,42,70,53,80,340,0.116080612,-0.142491095,4.119402985
return,492,259,277,376,371,1775,0.013568384,-0.211998433,4.021390374
deducer,13,9,7,8,11,48,0.409284094,-0.328266082,3.45
agenda,17,5,12,8,11,53,0.382586687,-0.315838083,3.45
lager,15,8,10,7,13,53,0.382905401,-0.235180217,3.428571429
span,21,3,10,3,18,55,0.418725376,-0.113796486,3.409090909
attend,22,7,11,9,17,66,0.36994085,-0.204657804,3.333333333
curse,26,5,6,9,19,65,0.46719537,-0.173032135,3.310344828
hammer,21,16,5,9,25,76,0.209321392,0.01914599,3.257142857
multitask,34,18,20,21,28,121,0.206239166,-0.214043172,3.18
acer,52,13,18,20,42,145,0.267747617,-0.120910616,3.142857143
processor,44,23,13,16,48,144,0.119998359,0.009773906,3.138461538
bot,46,25,17,26,42,156,0.181254065,-0.090159484,3.130434783
dump,76,35,20,33,75,239,0.115387982,-0.024384805,3.082568807
tyms,23,2,13,13,10,61,0.255051973,-0.314970394,2.166666667
matchmaker,14,12,18,13,11,68,0.113020428,-0.292602868,2.16
ayaw,28,7,6,7,26,74,0.226132612,-0.056636547,2.117647059
sdcard,29,12,52,14,25,132,0.044410404,-0.059257995,2.1
tray,34,12,20,20,24,110,0.163430395,-0.237170825,2.088888889
token,32,16,22,27,19,116,0.030926385,-0.371761198,2.085106383
redo,33,19,23,24,26,125,0.106600904,-0.276432803,2.078431373
mms,44,29,29,22,49,173,0.085686621,0.041714976,2.055555556
synchronize,48,39,27,35,50,199,0.089074996,1.19E-15,2.046511628
seller,66,30,43,39,55,233,0.086428327,-0.145966098,2.042105263
beg,150,50,72,77,121,470,0.109012142,-0.120905719,2.020100503
letter,123,98,112,98,121,552,0.035041052,-0.052468324,2.018181818
sec,143,84,76,78,147,528,0.03289843,0.008756111,2.017699115
a6000,14,7,5,10,10,46,0.168309285,-0.231125082,1.047619048
dealt,13,8,7,11,9,48,0.105671109,-0.328266082,1.047619048
overlap,14,7,15,11,9,56,-0.020561863,-0.283473355,1.047619048
cm12,15,8,17,9,13,62,0.082465649,-0.12329924,1.043478261
terminate,16,8,7,10,13,54,0.146636324,-0.170871532,1.041666667
ding,22,2,7,5,18,54,0.236003382,-0.090864046,1.041666667
cyanogenmod,17,9,8,10,15,59,0.130388099,-0.119713033,1.038461538
tax,22,4,4,5,20,55,0.176247272,-0.051754917,1.038461538
placement,10,16,9,15,10,60,0.123404709,-0.048795004,1.038461538
paragraph,15,13,14,17,10,69,-0.051986173,-0.366508333,1.035714286
sensor,16,18,18,26,7,85,-0.425865656,-0.233126202,1.029411765
nhi,35,6,14,11,29,95,0.170434514,-0.089333398,1.024390244
overhaul,26,15,16,23,17,97,0.010975899,-0.327560891,1.024390244
lode,29,12,9,16,24,90,0.137509254,-0.113796486,1.024390244
synch,28,15,16,13,29,101,0.067941485,7.33E-16,1.023255814
tab3,32,12,7,9,34,94,0.035748289,0.012066598,1.022727273
column,30,15,29,25,19,118,-0.090009063,-0.293469593,1.022222222
proof,39,17,8,11,44,119,-0.017514861,0.038159323,1.017857143
raise,49,32,31,23,57,192,0.01827663,0.078696406,1.012345679
portal,13,9,7,5,17,51,-0.063219826,0.131306433,0
exclude,14,7,10,13,8,52,-0.122398484,-0.311085508,0
generate,34,19,24,19,34,130,0,0,0
pity,21,8,15,17,12,73,-0.098031478,-0.288675135,0
contract,34,7,11,16,25,93,0.126741162,-0.130284362,0
pervert,22,7,8,12,17,66,0.069553225,-0.125471403,0
react,19,6,5,11,14,55,0.091165738,-0.136589591,0
budget,16,8,7,5,19,55,-0.063206547,0.077459667,0
logo,134,53,63,75,112,437,0.047486002,-0.101379259,0
confusion,24,21,20,15,30,110,0.009869957,0.1717795,0
handful,13,8,8,7,14,50,-0.007691357,0.048795004,0
statement,30,7,7,7,30,81,0,-4.46E-16,0
noob,114,8,15,19,103,259,0.123659141,-0.03341197,0
drainage,14,8,9,11,12,54,-0.132555689,-0.066226618,-0.958333333
directory,18,6,12,9,16,61,-0.096470679,-0.032141217,-0.961538462
wether,21,5,8,10,17,61,-0.035382986,-0.071754731,-0.964285714
trigger,16,13,13,16,14,72,-0.135535777,-0.104257207,-0.967741935
scream,28,13,10,8,34,93,-0.175506309,0.094976937,-0.976744186
stamp,33,16,35,26,24,134,-0.175528582,-0.166522179,-0.980392157
associate,52,7,14,14,46,133,0.037418627,-0.038089227,-0.983606557
uae,45,14,22,18,42,141,-0.030391006,-0.022129527,-0.983606557
rearrange,36,27,27,32,32,154,-0.079510318,-0.123717915,-0.984615385
shake,44,23,19,18,50,154,-0.101669686,0.0735093,-0.985507246
indication,12,9,18,15,8,62,-0.488851969,-0.076028592,-1.833333333
conflict,13,10,9,11,14,57,-0.23693254,0.228747855,-1.846153846
auction,20,4,4,7,19,54,-0.193952986,0.019657028,-1.851851852
cancer,21,3,0,3,23,50,-0.31209567,0.057259833,-1.851851852
cursor,17,7,11,17,9,61,-0.364918315,-0.206040846,-1.851851852
existence,23,3,8,6,22,62,-0.176929102,0.01682634,-1.862068966
employee,20,6,1,7,21,55,-0.252075461,0.052868053,-1.862068966
siii,23,7,6,11,21,68,-0.154523626,-7.09E-16,-1.878787879
restriction,31,16,24,28,21,120,-0.232403081,-0.215352761,-1.92
zmax,32,15,20,18,31,116,-0.131641203,0.020294374,-1.92
dun,37,13,24,16,36,126,-0.119342833,0.014274067,-1.924528302
dvd,30,20,45,23,29,147,-0.138847444,0.016369265,-1.924528302
pitch,40,16,17,15,43,131,-0.14978276,0.056368675,-1.93220339
term,224,59,92,102,183,660,0.070380618,-0.089722766,-1.986013986
arise,14,9,6,8,18,55,-0.414648876,0.225924029,-2.666666667
meg,18,5,8,9,17,57,-0.322949267,0.054799662,-2.666666667
ccleaner,16,7,7,4,22,56,-0.485926433,0.188982237,-2.666666667
burden,18,6,6,7,20,57,-0.38092385,0.113169683,-2.678571429
steam,21,11,5,9,26,72,-0.379076236,0.144337567,-2.75
disk,25,9,6,7,30,77,-0.374002287,0.112553322,-2.763157895
bing,23,12,5,9,29,78,-0.380425948,0.141736677,-2.769230769
intro,27,9,8,10,29,83,-0.286197005,0.075618826,-2.775
demon,32,5,9,5,35,86,-0.304827386,0.063217463,-2.780487805
recovery,39,8,9,12,38,106,-0.182411129,0.019932345,-2.823529412
rotation,24,29,46,28,28,155,-0.071079707,0.128662559,-2.842105263
compress,43,20,39,35,31,168,-0.24937495,-0.161332816,-2.865671642
christ,58,19,15,13,67,172,-0.249439142,0.073148977,-2.888888889
optimus,90,62,66,48,107,373,-0.095093222,0.134014067,-2.942307692
folder,404,266,430,350,323,1773,-0.149588179,-0.189204501,-2.986646884
disagree,16,6,6,7,19,54,-0.535481664,0.177914999,-3.407407407
uptade,15,9,4,6,22,56,-0.623262012,0.237342519,-3.448275862
anf,20,6,6,8,22,62,-0.461825464,0.119713033,-3.483870968
slid,15,11,14,15,15,70,-0.424175402,0.365148372,-3.483870968
appeal,19,8,11,11,20,69,-0.411337074,0.147570334,-3.5
reflect,14,13,18,12,19,76,-0.320382273,0.456905774,-3.5
nose,22,5,4,6,25,62,-0.491727416,0.108374196,-3.5
assistance,22,8,7,14,20,71,-0.357466343,0.046524211,-3.542857143
usb,16,14,5,12,22,69,-0.464344647,0.255822255,-3.542857143
keypad,25,16,26,27,18,112,-0.439450249,-0.094304192,-3.652173913
sprint,31,14,20,14,35,114,-0.298767647,0.129982535,-3.68
compatibility,33,22,27,32,27,141,-0.297180615,-0.07124705,-3.733333333
degree,39,21,30,26,38,154,-0.221950201,0.061390913,-3.753846154
shift,36,36,31,26,50,179,-0.171809573,0.317801048,-3.792207792
preference,49,26,31,38,41,185,-0.199321685,-0.07093269,-3.8
quote,97,65,77,55,111,405,-0.102398173,0.124093672,-3.904191617
encryption,13,8,9,14,12,56,-0.630410404,0.244338889,-4.074074074
shutter,14,8,10,13,14,59,-0.589709784,0.294627825,-4.107142857
grip,17,6,3,10,18,54,-0.603407486,0.143509462,-4.137931034
airplane,15,8,16,12,16,67,-0.5325826,0.276172385,-4.137931034
pour,16,10,6,11,20,63,-0.586306183,0.260678001,-4.21875
fbi,24,4,2,6,27,63,-0.584702584,0.10622381,-4.264705882
concentrate,19,9,6,10,23,67,-0.571253882,0.196771261,-4.264705882
reaction,24,14,14,15,28,95,-0.418261696,0.21700927,-4.431818182
restor,58,28,32,29,62,209,-0.225785452,0.085011651,-4.72826087
resume,60,35,43,49,51,238,-0.218397037,-0.067884423,-4.752475248
cache,497,273,308,254,521,1853,-0.044573458,0.03579505,-4.967783505
port,19,9,11,11,23,73,-0.616591693,0.260643018,-4.971428571
goto,24,6,8,4,32,74,-0.73450656,0.177685579,-5.027027027
atm,23,7,16,7,29,82,-0.597604901,0.194870941,-5.027027027
uhm,19,13,20,19,19,90,-0.527599559,0.335410197,-5.076923077
retain,16,6,13,14,15,64,-0.782339414,0.239426065,-5.366666667
export,15,9,12,18,13,67,-0.802623144,0.235180217,-5.46875
stability,37,36,44,40,39,196,-0.264729411,0.406138466,-5.55
sample,17,9,10,7,26,69,-0.830313404,0.324709983,-5.558823529
correction,15,12,15,24,10,76,-0.922582447,0.059028134,-5.6
desk,17,11,9,14,21,72,-0.713018488,0.364246398,-5.638888889
mkv,19,10,19,17,19,84,-0.641604389,0.283887487,-5.675675676
bum,28,4,12,9,30,83,-0.617673256,0.121666066,-5.775
avatar,19,13,22,19,20,93,-0.586503825,0.376288347,-5.775
overheat,154,65,54,50,175,498,-0.20409736,0.071197739,-5.840707965
listing,13,8,9,14,15,59,-0.937676094,0.507673083,-5.866666667
logic,27,9,6,11,32,85,-0.666039832,0.162399589,-5.886363636
scheme,26,12,10,21,24,93,-0.548493678,0.109843694,-5.934782609
tonight,31,9,11,10,37,98,-0.612087611,0.154151402,-5.979166667
warning,28,12,16,14,33,103,-0.55608731,0.20365327,-5.979166667
ics,14,10,7,14,18,63,-0.897338455,0.449719013,-6.060606061
dos,39,8,5,16,38,106,-0.447844558,0.058200334,-6.109090909
hydro,17,9,15,7,27,75,-0.845876531,0.361448698,-6.171428571
syncing,26,26,22,19,40,133,-0.425491629,0.412478956,-6.183333333
panel,34,24,32,41,24,155,-0.561490595,-0.065779351,-6.257575758
borrow,17,4,5,8,22,56,-1.145760989,0.279553072,-6.387096774
roof,17,4,4,4,26,55,-1.304886372,0.281800931,-6.387096774
administrator,16,5,8,9,21,59,-1.092861345,0.338753743,-6.387096774
tape,25,7,18,7,33,90,-0.745199535,0.222738419,-6.43902439
poke,26,9,10,19,24,88,-0.643211938,0.121168859,-6.545454545
configure,21,14,19,16,27,97,-0.628888692,0.440086229,-6.545454545
sin,26,9,2,11,32,80,-0.809719767,0.176946049,-6.545454545
expose,19,5,11,9,24,68,-0.978646147,0.286251287,-6.617647059
indicator,19,20,20,21,26,106,-0.537039852,0.854704323,-6.666666667
loss,116,57,73,63,117,426,-0.165798862,0.043406523,-6.729281768
usability,27,18,12,25,28,110,-0.573796185,0.208682503,-6.814814815
pray,23,5,7,4,33,72,-1.08381036,0.231914353,-6.868421053
karbonn,13,8,4,9,22,56,-1.344133433,0.439607573,-6.875
afternoon,21,8,7,6,32,74,-1.065890621,0.277670672,-6.923076923
thief,18,5,4,9,24,60,-1.222344783,0.29114981,-7.058823529
indicate,22,13,32,23,21,111,-0.71237232,0.187112108,-7.2
airtime,21,4,5,12,23,65,-1.049360234,0.215526362,-7.222222222
num,16,10,9,14,22,71,-1.037158001,0.48507125,-7.297297297
phrase,13,8,12,11,21,65,-1.209846869,0.619711669,-7.333333333
tile,10,11,8,10,22,61,-1.294096573,0.651059295,-7.333333333
jelly,60,31,40,36,63,230,-0.319657532,0.11959348,-7.36
disco,16,11,6,6,31,70,-1.27222199,0.381246426,-7.368421053
stalk,82,19,41,25,84,251,-0.291088391,0.050985912,-7.418181818
por,22,1,6,10,24,63,-1.166528823,0.204730756,-7.542857143
gs4,24,8,12,6,36,86,-1.034738042,0.275690089,-7.674418605
passcode,20,16,15,23,23,97,-0.794343978,0.543557307,-7.872340426
calender,20,16,20,24,22,102,-0.772061278,0.639602149,-7.872340426
urge,17,5,8,8,26,64,-1.435921049,0.38417491,-7.885714286
ascend,23,14,21,10,37,105,-0.809110502,0.365996569,-7.916666667
pound,18,5,6,4,31,64,-1.580716402,0.339328306,-8
disturbance,17,6,11,14,21,69,-1.255488112,0.442401011,-8
cal,55,24,36,21,67,203,-0.445442571,0.166792786,-8.08988764
vlc,12,18,11,16,25,82,-0.925708023,0.678280103,-8.119047619
marketing,60,24,21,25,68,198,-0.445548073,0.119457924,-8.138297872
impact,20,11,5,18,24,78,-1.046622372,0.313316995,-8.186046512
pig,23,8,7,6,36,80,-1.22948864,0.288092204,-8.186046512
motion,68,36,56,58,55,273,-0.367531169,-0.054473471,-8.289473684
handphone,18,4,8,11,24,65,-1.455553397,0.375520472,-8.305555556
boor,15,7,3,6,29,60,-1.79641034,0.407040315,-8.305555556
mph,15,11,31,23,15,95,-1.083745034,0.237170825,-8.307692308
bust,24,10,6,7,38,85,-1.193423852,0.286769667,-8.369565217
wrap,14,9,22,10,26,81,-1.128758128,0.527280676,-8.432432432
got,20,8,5,16,24,73,-1.197401774,0.316723033,-8.487804878
settle,18,6,3,10,27,64,-1.555373157,0.357451971,-8.552631579
roll,136,63,72,64,144,479,-0.207899489,0.066208534,-8.612440191
shade,12,10,20,14,22,78,-1.207112943,0.733016666,-8.702702703
defect,15,7,7,13,23,65,-1.588076671,0.524404424,-8.702702703
counter,21,11,17,24,20,93,-1.02690343,0.352825165,-8.8
spec,16,7,9,12,25,69,-1.528385569,0.51073293,-8.842105263
forgotten,25,8,18,8,37,96,-1.068365904,0.309118231,-8.869565217
nee,17,4,7,9,27,64,-1.786635459,0.42575169,-8.918918919
sock,16,5,4,4,32,61,-2.08117514,0.402631358,-8.918918919
robot,35,3,26,12,38,114,-0.832150155,0.158219398,-9.176470588
slider,11,12,19,17,21,80,-1.232569737,0.906845313,-9.230769231
telephone,17,4,6,14,23,64,-1.799753323,0.442843325,-9.263157895
pit,22,5,7,8,33,75,-1.514989689,0.326581215,-9.333333333
demand,113,30,36,56,97,332,-0.194474823,-0.025665411,-9.350649351
pict,33,30,20,36,38,157,-0.591181381,0.358488572,-9.386666667
smell,18,4,2,11,27,62,-1.922427192,0.383392295,-9.435897436
buyer,14,11,20,11,29,85,-1.285164077,0.620173673,-9.512195122
cyber,25,0,11,11,29,76,-1.422921974,0.255546292,-9.512195122
nahi,40,6,13,12,46,117,-0.84903762,0.156244349,-9.559322034
alternative,162,68,54,83,157,524,-0.175095108,0.015499276,-9.585062241
leg,12,9,12,10,28,71,-1.824151912,0.666972969,-9.58974359
reveal,15,6,8,12,26,67,-1.92651066,0.563162591,-9.58974359
knock,54,25,18,23,67,187,-0.600088789,0.174611271,-9.67032967
bundle,37,12,18,23,38,128,-0.745719171,0.178032087,-9.677419355
package,238,62,101,88,222,711,-0.101822659,-0.011630703,-9.678456592
spin,225,115,141,163,187,831,-0.140826625,-0.104664304,-9.715099715
succeed,20,4,5,7,33,69,-1.883645961,0.36629712,-9.756097561
hota,18,4,5,13,26,66,-1.904818244,0.429505083,-9.775
insert,63,30,35,42,62,232,-0.424551916,0.103296085,-9.847619048
comet,13,8,9,9,30,69,-2.08108811,0.597788612,-9.9
observe,16,7,20,19,21,83,-1.537159839,0.612056372,-9.951219512
payment,90,23,59,47,77,296,-0.317613025,-0.012116095,-10.032
tilt,13,13,29,24,18,97,-1.187976838,0.472896217,-10.04651163
suffer,46,19,32,33,44,174,-0.595036081,0.145741009,-10.15384615
specify,13,8,12,16,24,73,-1.924463092,0.792774634,-10.19512195
urdu,13,18,24,21,25,101,-0.936746836,0.876919233,-10.21276596
feet,20,17,12,14,37,100,-1.19165792,0.491383034,-10.23076923
deletion,17,9,12,28,15,81,-1.677541212,0.326705131,-10.43181818
madness,22,7,7,7,38,81,-1.719771138,0.366390864,-10.43478261
nook,43,9,19,15,50,136,-0.822242212,0.174289044,-10.43939394
evo,17,7,10,13,29,76,-1.845829808,0.554415953,-10.46511628
ratio,19,15,24,29,20,107,-1.165918289,0.475550639,-10.5
pot,23,7,5,16,30,81,-1.505750848,0.344089368,-10.55319149
boar,19,9,12,12,33,85,-1.623422394,0.506904204,-10.7173913
pair,24,13,22,12,40,111,-1.143699482,0.434598419,-10.75471698
rotate,60,58,81,80,50,329,-0.518563936,0.022692136,-10.90076336
dummy,16,9,3,6,38,72,-2.365253925,0.461519779,-10.97777778
badoo,29,5,3,7,43,87,-1.598794435,0.267346127,-10.98039216
drink,15,6,9,4,39,73,-2.660557919,0.510104491,-11
experia,57,14,14,29,55,169,-0.594535137,0.082107845,-11.01176471
trailer,34,18,16,24,42,134,-0.88803558,0.315966744,-11.07462687
ware,43,9,11,13,53,129,-0.966882289,0.184028302,-11.07462687
chapter,15,16,17,28,20,96,-1.348524808,0.660925945,-11.10204082
conversion,15,9,12,15,29,80,-1.933997753,0.699878924,-11.11111111
debit,15,8,4,16,28,71,-2.295610749,0.585858689,-11.2
tire,15,8,17,10,34,84,-1.992744251,0.615166252,-11.2
frequency,10,12,10,22,22,76,-2.076425651,0.858629663,-11.24444444
buff,28,9,14,17,36,104,-1.243394851,0.345404198,-11.25925926
bag,43,15,10,12,60,140,-1.012658782,0.219312786,-11.31506849
overload,21,13,9,12,39,94,-1.57826882,0.456125281,-11.44230769
flick,17,9,10,16,30,82,-1.915281677,0.622309286,-11.4893617
discuss,22,4,9,16,30,81,-1.885066623,0.429601488,-11.4893617
accessibility,18,8,11,10,36,83,-2.013835569,0.523354419,-11.4893617
steel,13,9,5,9,36,72,-2.728721547,0.586475222,-11.5
dock,24,7,20,12,37,100,-1.480038554,0.422639959,-11.52
arm,21,4,8,9,37,79,-2.204609479,0.435203773,-11.61702128
hangout,81,31,42,43,82,279,-0.429626481,0.092498449,-11.65873016
receipt,22,5,14,16,31,88,-1.773757266,0.474708688,-11.66666667
rob,33,11,13,15,45,117,-1.191284705,0.296599519,-11.80327869
entry,24,20,20,22,38,124,-1.04966239,0.627181508,-11.80327869
execute,18,8,9,13,34,82,-2.088751628,0.552054368,-11.8125
batt,20,6,3,16,31,76,-2.14622946,0.449502048,-11.8125
couple,609,385,419,406,600,2419,-0.065304871,0.004277395,-11.85700099
stack,28,13,12,24,34,111,-1.228896845,0.380803053,-12.10169492
subscriber,28,13,13,20,38,112,-1.257269261,0.399310429,-12.10169492
recharge,14,7,6,12,36,75,-3.018387314,0.634706506,-12.12244898
huawei,126,58,69,60,137,450,-0.314835769,0.099058601,-12.14646465
note4,53,38,14,25,80,210,-0.775726083,0.251671129,-12.1509434
sink,20,10,11,20,30,91,-1.725565268,0.582991556,-12.15686275
booty,25,3,3,9,40,80,-2.171038032,0.352332132,-12.18
videocall,16,17,11,16,36,96,-1.612867133,0.637037232,-12.18867925
host,17,7,5,11,37,77,-2.631821636,0.538672318,-12.24489796
coverage,22,9,11,21,30,93,-1.682556231,0.513610187,-12.30769231
accumulate,19,12,17,13,38,99,-1.671130942,0.583455885,-12.30769231
blu,19,10,17,11,39,96,-1.834017106,0.553447978,-12.35294118
recording,26,13,17,25,32,113,-1.280591815,0.501307192,-12.4137931
coz,21,4,17,17,32,91,-2.083387987,0.551471805,-12.48
lockscreen,30,26,33,41,31,161,-0.890999966,0.485120624,-12.49315068
competitor,26,14,12,16,42,110,-1.421914573,0.433200113,-12.50847458
nit,28,13,16,17,42,116,-1.329070584,0.423553228,-12.6
appointing,13,9,13,8,42,85,-2.842999788,0.636484265,-12.62745098
badge,17,5,12,16,34,84,-2.692329532,0.66435592,-12.62745098
blackout,15,12,9,9,41,86,-2.350102951,0.572404909,-12.62745098
mod,64,15,21,24,70,194,-0.691819356,0.12754709,-12.63157895
ansa,23,8,13,12,40,96,-1.857590845,0.46675862,-12.67924528
property,18,11,14,8,43,94,-2.067882293,0.529865548,-12.69230769
hum,15,6,10,10,41,82,-3.167449945,0.627197592,-12.69230769
supply,14,7,7,12,39,79,-3.25408866,0.652362487,-12.69230769
oppose,17,9,18,23,27,94,-1.975879161,0.790911579,-12.70588235
java,16,10,14,10,40,90,-2.262921746,0.603785527,-12.70588235
qualify,18,6,12,10,40,86,-2.578236529,0.563809183,-12.74509804
aqua,17,7,14,13,37,88,-2.435761266,0.635951453,-12.74509804
trial,68,17,44,46,54,229,-0.573571512,0.008473359,-12.77227723
alcatel,60,28,41,28,75,232,-0.634542857,0.229469417,-12.83653846
addon,9,12,14,17,35,87,-2.70552842,0.878275311,-12.86792453
paste,78,96,102,111,77,464,-0.347745063,0.137429626,-12.96296296
aim,17,7,8,15,36,83,-2.684956161,0.622988325,-12.98076923
buzz,28,12,19,25,34,118,-1.306134705,0.468128679,-12.98333333
touchwiz,16,9,10,11,40,86,-2.592793692,0.606874777,-13
bog,40,15,11,16,56,138,-1.162287451,0.266858964,-13.04109589
toggle,35,36,53,41,46,211,-0.588992216,0.572013358,-13.09090909
sos,13,8,9,11,43,84,-3.452976705,0.674346613,-13.2
bind,22,2,4,10,42,80,-2.964749712,0.460178993,-13.20754717
assist,27,17,21,23,40,128,-1.23603983,0.573627792,-13.359375
relate,30,15,22,22,42,131,-1.224569245,0.475630219,-13.44615385
struggle,95,38,50,55,93,331,-0.423781232,0.078668054,-13.48993289
toilet,22,8,5,10,44,89,-2.39492541,0.454399948,-13.52727273
resolve,324,193,184,193,338,1232,-0.141790116,0.057143809,-13.63157895
popularity,16,8,11,19,35,89,-2.743923497,0.736363535,-13.63636364
aid,17,5,6,12,44,84,-3.580564635,0.604345603,-13.71929825
import,37,20,26,46,29,158,-1.070742181,0.15632635,-13.73684211
delivery,46,27,28,28,62,191,-0.834937247,0.336664592,-13.82417582
fore,20,8,2,15,40,85,-2.700021785,0.510387385,-13.98214286
note2,19,9,12,15,40,95,-2.398478082,0.616601995,-13.98214286
wallet,16,6,15,21,37,95,-3.122141382,0.788932059,-14.03389831
ensure,28,10,7,17,43,105,-1.785638052,0.397596706,-14.06557377
saudi,15,6,6,13,47,87,-4.080692846,0.65887774,-14.06557377
favor,94,32,26,32,110,294,-0.595562635,0.12676076,-14.20979021
horse,26,3,7,10,46,92,-2.538187174,0.419175288,-14.21052632
fund,18,5,8,22,36,89,-3.244040463,0.679263921,-14.23728814
bid,57,30,40,25,79,231,-0.74671816,0.279801836,-14.24761905
note3,57,30,19,30,74,210,-0.812379032,0.236544992,-14.24761905
mistake,213,96,98,117,207,731,-0.209819122,0.024179225,-14.30769231
twist,15,6,4,19,43,87,-4.165445046,0.699436095,-14.31746032
disadvantage,17,6,18,25,34,100,-2.922449538,0.808242423,-14.4
tamil,12,9,12,18,45,96,-3.787304742,0.801875374,-14.4375
kingdom,105,47,67,44,124,387,-0.455688956,0.155269051,-14.4852071
mystery,20,8,25,13,44,110,-2.210305784,0.602428333,-14.5
manner,27,15,14,15,49,120,-1.661736942,0.46483484,-14.55384615
troll,29,10,18,9,53,119,-1.799824662,0.408649305,-14.6031746
ting,12,9,7,18,47,93,-4.260134444,0.76116519,-14.66666667
devise,20,10,13,15,43,101,-2.382924505,0.608351103,-14.71186441
pero,17,11,12,12,46,98,-2.705640996,0.62427746,-14.74576271
fare,18,11,6,15,43,93,-2.72595508,0.594448383,-14.74576271
rename,36,8,33,31,35,143,-1.310914152,0.284407714,-14.7761194
charnel,45,38,52,47,54,236,-0.669893888,0.677545578,-14.82352941
meaning,55,29,31,35,67,217,-0.77743833,0.283069259,-14.85436893
tumblr,28,8,18,22,39,115,-1.790066541,0.493567647,-14.91935484
avant,17,10,18,19,40,104,-2.53250968,0.769550714,-14.93333333
convince,16,12,13,20,39,100,-2.557607075,0.771428571,-14.98333333
ps4,16,14,11,11,48,100,-2.611207054,0.610610917,-14.98333333
distract,12,11,19,24,39,105,-3.017487043,0.930914774,-15
gen,56,33,43,36,71,239,-0.709338014,0.332199802,-15
muy,16,8,9,14,48,95,-3.602358625,0.66864063,-15.07936508
codec,13,24,29,25,37,128,-1.235011054,0.889880073,-15.07936508
scale,15,10,28,30,31,114,-2.442237822,0.853952041,-15.09677419
cricket,28,12,10,16,48,114,-1.875012654,0.442484893,-15.13846154
approach,17,10,8,13,47,95,-3.117858074,0.621966322,-15.14754098
ps3,17,15,10,16,44,102,-2.38076447,0.645853164,-15.14754098
1080p,37,17,31,33,42,160,-1.129339724,0.438229911,-15.19736842
incorporate,23,8,21,31,29,112,-2.116514653,0.611873151,-15.21311475
determine,16,10,14,20,41,101,-2.901945801,0.7792865,-15.24193548
freemium,16,7,16,28,37,104,-3.352858482,0.848874688,-15.27272727
cooky,20,5,14,12,51,102,-3.370976877,0.608644543,-15.4375
conference,14,8,45,33,36,136,-2.524832555,0.70030013,-15.44285714
exceed,14,10,11,10,55,100,-3.858365747,0.660346173,-15.53030303
lunch,18,4,10,16,54,102,-4.391646827,0.678833593,-15.54929577
rts,17,5,2,18,52,94,-4.801137134,0.66056344,-15.54929577
afford,46,26,32,37,55,196,-0.913322654,0.399553661,-15.69892473
juice,27,8,9,15,48,107,-2.302331419,0.464418468,-15.75
exception,20,7,19,29,34,109,-2.708966027,0.761784544,-15.75
luke,17,5,11,14,59,106,-4.63371296,0.681030902,-15.85135135
gionee,20,8,12,19,44,103,-2.92463486,0.666677307,-15.859375
combo,15,8,16,23,47,109,-3.747419366,0.829604952,-15.88732394
wind,15,10,11,19,47,102,-3.534319441,0.754867297,-15.91044776
imp,14,8,8,17,57,104,-4.793181864,0.728874034,-15.94666667
blocker,14,24,18,28,37,121,-1.640646486,0.882780689,-15.95454545
pen,15,6,14,21,60,116,-4.940646749,0.781149678,-16.09756098
mouth,27,12,20,15,51,125,-1.930278338,0.516762151,-16.11940299
hiccup,13,9,19,31,45,117,-3.907735741,0.927793482,-16.12987013
transaction,46,8,22,39,38,153,-1.213669756,0.154124051,-16.21794872
malware,144,21,24,33,150,372,-0.47159019,0.057102084,-16.23913043
iris,23,8,14,21,43,109,-2.571395152,0.632208009,-16.24615385
alpha,19,9,20,11,54,113,-2.962457324,0.625448828,-16.25757576
ant,31,9,7,9,58,114,-2.264530861,0.388017552,-16.27941176
rat,16,8,11,16,55,106,-4.132089053,0.708160806,-16.31944444
metro,14,9,11,13,61,108,-4.583334449,0.70085872,-16.32
mon,18,7,9,13,56,103,-4.037674021,0.640859733,-16.34285714
race,18,3,14,19,67,121,-5.360531342,0.728200404,-16.43678161
theft,21,3,15,10,62,111,-4.170101373,0.606298541,-16.43835616
weekend,23,8,12,16,49,108,-2.792408421,0.582441927,-16.48484848
habit,19,13,21,17,48,118,-2.39081818,0.702372044,-16.5
society,21,2,8,10,66,107,-4.969504827,0.599167085,-16.51948052
exercise,20,3,1,13,64,101,-5.385085623,0.603743194,-16.61538462
enhancement,13,10,19,37,40,119,-3.775972673,0.925004758,-16.61538462
twit,19,4,3,25,53,104,-4.948350937,0.691440738,-16.70886076
egg,20,6,10,7,63,106,-4.108755206,0.572814867,-16.73239437
subtitle,21,16,32,30,37,136,-1.745899499,0.853022783,-16.76470588
harm,19,5,8,17,58,107,-4.545619432,0.668374165,-16.77631579
faith,17,6,5,12,67,107,-5.388774487,0.645909337,-16.8
pas,20,8,8,18,50,104,-3.461914985,0.642012733,-16.8115942
thi,19,9,5,12,56,101,-3.774016784,0.589385447,-16.8115942
woman,12,10,13,21,64,120,-5.055543485,0.799305254,-16.84883721
verse,13,9,8,20,65,115,-5.481473912,0.759278554,-16.84883721
grind,15,14,17,25,43,114,-2.819290908,0.876135183,-16.95652174
layer,21,11,14,19,48,113,-2.715167091,0.665015596,-16.98529412
balloon,11,11,17,26,62,127,-4.773338847,0.866025404,-17.05617978
ist,18,6,13,10,68,115,-4.723246966,0.643990626,-17.08860759
heap,36,13,7,9,66,131,-2.011585766,0.352850864,-17.10526316
photoshop,20,5,9,17,58,109,-4.34466098,0.659069721,-17.10526316
gigabyte,41,8,10,13,62,134,-1.80787725,0.312170066,-17.10526316
tomorrow,41,18,16,14,69,158,-1.539829764,0.348593125,-17.14285714
nation,16,5,17,19,81,138,-6.043831107,0.750325733,-17.20792079
flex,17,15,10,14,54,110,-3.022941759,0.638779944,-17.2173913
abd,19,14,10,15,53,111,-2.895576799,0.622962934,-17.24637681
women,12,10,10,23,68,123,-5.609478653,0.79516282,-17.25
huhu,19,5,14,9,71,118,-4.836649948,0.632108791,-17.28395062
outlook,25,23,26,25,50,149,-1.526147441,0.724743075,-17.40789474
plugin,19,7,21,21,54,122,-3.591883485,0.757033299,-17.40789474
zip,28,5,7,27,42,109,-2.733821783,0.506421627,-17.48571429
destination,12,11,12,28,60,123,-4.953924821,0.85003262,-17.52808989
duration,13,14,17,33,41,118,-3.245480156,0.938086487,-17.54666667
percentage,21,7,28,29,44,129,-2.950536923,0.799833962,-17.63513514
aviary,19,10,7,13,59,108,-3.82728044,0.61402358,-17.67123288
club,16,5,13,30,81,145,-6.639398248,0.805154066,-17.67857143
gather,38,9,18,16,59,140,-1.831098372,0.379628301,-17.68421053
instruction,71,40,46,56,76,289,-0.693830521,0.264700463,-17.68421053
archive,22,29,29,45,33,158,-1.372964246,0.709073702,-17.7721519
phon,19,9,11,23,51,113,-3.655864533,0.730793397,-17.78666667
esp,14,14,16,31,43,118,-3.232061049,0.91409053,-17.78666667
mama,16,5,4,14,100,139,-8.303087406,0.687473257,-17.79130435
mainstream,17,4,10,25,91,147,-7.365728491,0.756608555,-17.86324786
evan,34,4,8,1,70,117,-2.860452196,0.374249072,-17.875
bob,18,3,8,18,99,146,-7.884300871,0.707502094,-17.89830508
healer,16,5,25,17,100,163,-6.506841379,0.742231755,-17.89830508
structure,12,10,18,32,71,143,-5.468904483,0.877885303,-17.91346154
engage,10,12,7,24,81,134,-6.678480607,0.786000781,-18.00943396
era,18,7,5,11,74,115,-5.536411973,0.633775703,-18.13953488
unite,17,5,11,24,84,141,-6.657928556,0.756462332,-18.14678899
bin,21,10,14,18,55,118,-3.247728344,0.666256663,-18.16216216
divide,33,8,14,18,55,128,-2.239962923,0.45296658,-18.16216216
slot,17,6,16,27,71,137,-5.462487376,0.800455169,-18.18181818
turtle,22,8,13,13,61,117,-3.581530474,0.607085984,-18.18666667
cup,20,6,3,29,53,111,-4.675288945,0.696930796,-18.21686747
movement,29,19,20,19,58,145,-1.844048986,0.547559811,-18.21794872
kim,15,7,18,12,98,150,-6.654282852,0.70723982,-18.23423423
rom,50,25,16,23,76,190,-1.288658996,0.3184003,-18.24
spring,12,11,11,15,84,133,-6.197337848,0.728330934,-18.24
enhance,14,8,17,42,71,152,-5.920716957,0.895212235,-18.35964912
diff,20,13,9,21,52,115,-3.139807066,0.671403462,-18.37837838
tactic,21,5,8,15,69,118,-4.949544527,0.641400233,-18.42352941
snow,19,2,26,29,108,184,-7.154210667,0.787599844,-18.49275362
comparison,18,8,12,24,61,123,-4.562307227,0.759588223,-18.52325581
amd,63,32,25,40,78,238,-0.932847572,0.270519168,-18.55462185
pet,14,10,14,25,71,134,-5.322833253,0.805181328,-18.55670103
abdul,17,4,12,20,122,175,-8.901831396,0.729108132,-18.61538462
liar,28,16,9,22,54,129,-2.256658303,0.531060718,-18.7012987
puzzle,9,12,15,38,109,183,-7.792638157,0.849528014,-18.72972973
stone,24,5,18,13,66,126,-3.82297219,0.609980874,-18.75
sis,18,4,11,25,100,158,-7.637406873,0.749460954,-18.8015873
production,15,7,27,36,90,175,-6.086771604,0.865836265,-18.83464567
tie,33,10,15,27,49,134,-2.124581443,0.501990162,-18.85714286
corner,123,61,62,88,117,451,-0.462865145,0.080794764,-18.8592233
tim,21,6,10,17,68,122,-4.718121203,0.662332054,-18.88372093
shout,17,12,15,15,65,124,-3.94673894,0.694365075,-18.88888889
blame,48,14,17,22,67,168,-1.503023265,0.316138137,-18.9
picsart,12,11,9,15,97,144,-7.206023307,0.72046138,-18.90265487
fyi,30,3,14,14,62,123,-3.258157503,0.515199331,-18.98701299
vip,25,2,14,15,71,127,-4.607762888,0.62031435,-18.98850575
door,19,4,7,16,99,145,-7.539428424,0.686464039,-19.03448276
seek,28,21,13,21,59,142,-2.043144291,0.547324027,-19.13580247
notch,13,8,8,18,151,198,-10.93441353,0.724545364,-19.15294118
mike,14,8,10,33,104,169,-8.046819193,0.80083013,-19.16666667
rite,32,11,10,17,60,130,-2.439940183,0.468141233,-19.17948718
greet,15,7,7,25,113,167,-8.754385345,0.750106473,-19.1942446
hint,20,16,18,18,58,130,-2.794984432,0.687284692,-19.22077922
queue,51,46,67,65,56,285,-0.806828229,0.511057848,-19.27868852
minimize,58,61,74,75,67,335,-0.639364075,0.667246125,-19.3006993
combination,15,10,8,23,78,134,-5.979199383,0.752638921,-19.37254902
kat,36,26,24,31,59,176,-1.441546121,0.572059559,-19.38461538
award,22,5,8,10,80,125,-5.374874348,0.608971262,-19.38461538
charger,37,9,17,17,62,142,-2.152515574,0.427674656,-19.3875
idol,14,8,13,21,125,181,-8.742326784,0.745269778,-19.40136054
animal,17,9,14,29,67,136,-4.99994317,0.80962887,-19.48453608
smash,17,9,4,13,83,126,-6.154512602,0.658242629,-19.48453608
silver,19,4,21,30,98,172,-6.736231111,0.791428962,-19.53488372
reality,37,10,19,20,60,146,-2.063018943,0.447384821,-19.55555556
simplify,19,7,11,24,74,135,-5.438681164,0.740931102,-19.63636364
dance,13,9,16,29,128,195,-8.630766296,0.785635405,-19.65189873
china,26,2,18,20,69,135,-4.378265107,0.65513842,-19.65555556
fade,19,31,34,37,45,166,-1.386739148,0.965594379,-19.6626506
bite,26,15,6,25,53,125,-2.668434158,0.5733515,-19.67088608
integrate,137,50,59,73,136,455,-0.472635152,0.078425937,-19.6952381
operating,24,13,10,19,59,125,-3.065848229,0.608097303,-19.72151899
snd,36,10,17,24,56,143,-2.117741469,0.472305214,-19.72839506
scene,29,10,20,22,56,137,-2.560458888,0.600695422,-19.74683544
iheartradio,16,11,4,9,86,126,-6.09510143,0.636898958,-19.83333333
th10,18,9,20,21,74,142,-4.71282259,0.756153791,-19.83333333
evening,24,9,9,21,60,123,-3.656688941,0.634400556,-19.90243902
diamond,13,10,14,32,109,178,-7.720302548,0.806932653,-19.94366197
redesign,27,13,22,49,30,141,-2.436963402,0.499575371,-19.9875
handset,47,29,23,31,72,202,-1.29483425,0.415906847,-19.99038462
breaker,24,15,11,20,59,129,-2.889197174,0.617582099,-20
blog,22,6,8,24,70,130,-5.066685515,0.696365833,-20.14736842
refer,21,8,9,18,73,129,-4.873921807,0.668187994,-20.2173913
encourage,21,7,14,22,73,137,-4.889478209,0.718224088,-20.23958333
shock,31,8,9,15,65,128,-3.054594819,0.496786797,-20.24691358
pace,17,7,23,51,81,179,-6.11892361,0.903912055,-20.30075188
border,18,18,26,47,34,143,-2.601813018,0.788032144,-20.30487805
utilize,25,19,21,23,58,146,-2.279325634,0.680928697,-20.30487805
cherry,20,10,12,14,75,131,-4.593519904,0.654610498,-20.32222222
warrior,15,6,33,64,226,344,-11.11515799,0.837417097,-20.33676976
socialize,15,6,9,46,251,327,-15.09948985,0.771227787,-20.37583893
clip,114,65,92,93,109,473,-0.519485375,0.148501912,-20.39408867
ply,19,6,10,20,100,155,-7.103582045,0.713070911,-20.41322314
bat,98,13,27,24,112,274,-0.902594267,0.13293635,-20.4379562
viewer,28,12,26,25,56,147,-2.481743428,0.675562138,-20.5
memo,36,11,11,15,68,141,-2.469422542,0.437953823,-20.57142857
shine,18,6,5,19,122,170,-8.988993103,0.704164552,-20.59859155
chill,13,9,17,57,168,264,-10.38586588,0.842112871,-20.65929204
summer,16,9,17,23,103,168,-6.785439962,0.759994633,-20.67716535
bell,26,16,17,27,55,141,-2.538093391,0.690414373,-20.72289157
bravo,14,7,11,50,334,416,-17.66812405,0.764521796,-20.74285714
recommendatory,25,16,24,33,49,147,-2.401577633,0.822060672,-20.74698795
strength,20,15,26,23,61,145,-3.006473983,0.775746776,-20.75294118
fee,60,12,39,29,72,212,-1.256220543,0.270275497,-20.75490196
gun,20,7,11,21,87,146,-5.992069115,0.712329207,-20.80733945
locate,55,25,33,42,66,221,-1.165127871,0.373415243,-20.80733945
honor,30,15,6,19,64,134,-2.720492223,0.505739702,-20.80952381
pal,16,14,7,20,74,131,-4.981871034,0.710938328,-20.88421053
tin,16,5,13,60,375,469,-18.48314111,0.770374416,-20.88990826
gear,25,19,22,39,44,149,-2.228000201,0.831290292,-20.89285714
ita,24,8,8,20,69,129,-4.34558996,0.640408455,-20.9
vision,21,12,17,25,63,138,-3.716377943,0.753047489,-21.01123596
tank,16,7,10,27,167,227,-11.06052806,0.744278427,-21.04615385
dictionary,23,6,22,38,62,151,-4.404998294,0.825226969,-21.08910891
interruption,29,16,18,32,52,147,-2.338987863,0.681689221,-21.10588235
drug,19,4,3,21,178,225,-12.50200777,0.708037985,-21.12
krishna,22,4,14,16,107,163,-6.959082431,0.683650355,-21.12096774
ray,18,9,20,22,92,161,-5.741038018,0.753225132,-21.1826087
swear,87,28,26,28,113,282,-1.008027518,0.20123622,-21.23943662
finding,24,11,12,26,61,134,-3.6178605,0.693536907,-21.27272727
perk,11,15,18,29,98,171,-6.230205147,0.819189611,-21.3046875
occupy,116,73,59,78,135,461,-0.5579754,0.213122142,-21.30841121
fear,23,15,12,17,68,135,-3.391995216,0.625113101,-21.31395349
america,21,7,13,22,87,150,-5.764136939,0.716264049,-21.35454545
sea,19,8,8,30,88,153,-6.485345856,0.758370496,-21.41176471
hair,22,6,12,25,85,150,-5.789712252,0.723734571,-21.42342342
wala,23,6,7,12,92,140,-5.975022785,0.625378045,-21.42857143
gut,18,8,11,31,99,167,-7.053656169,0.775342353,-21.4351145
addict,17,4,18,88,773,900,-26.64040954,0.757511684,-21.43851508
winter,20,10,23,19,81,153,-4.581575974,0.724520287,-21.48514851
dying,43,18,10,26,68,165,-1.895814593,0.39759616,-21.53684211
angle,28,9,18,18,69,142,-3.38489517,0.607856528,-21.59090909
designer,24,10,6,17,74,131,-4.407204578,0.613203171,-21.68478261
path,24,17,27,26,60,154,-2.595714888,0.763065116,-21.72413793
fish,37,7,14,17,69,144,-2.770174048,0.466452438,-21.72413793
invest,29,13,13,24,62,141,-2.903578374,0.604446999,-21.74712644
database,25,10,17,33,57,142,-3.520745577,0.757467374,-21.75824176
photograph,19,11,16,22,81,149,-5.000297678,0.7383777,-21.75961538
fir,22,10,11,23,73,139,-4.585214351,0.70002329,-21.77319588
duck,51,12,9,13,83,168,-2.006219651,0.315697689,-21.77319588
taste,17,8,18,35,124,202,-7.97361672,0.798153278,-21.775
owl,23,15,23,32,56,149,-2.969827478,0.828840435,-21.91011236
david,19,5,14,29,173,240,-10.72738117,0.745512323,-21.92118227
nail,20,7,8,15,113,163,-7.574698045,0.677758467,-21.92248062
law,35,6,13,20,67,141,-3.061062633,0.509597155,-21.95454545
sun,19,12,6,20,81,138,-5.349845682,0.686866788,-21.96078431
mozilla,21,13,14,16,77,141,-4.230531613,0.662321094,-21.96808511
connectivity,111,70,63,90,116,450,-0.570945629,0.200178015,-21.98067633
release,361,152,146,183,353,1195,-0.208146094,0.021825485,-22.01489758
omfg,41,9,9,8,81,148,-2.714920446,0.39076364,-22.1
lighting,12,16,7,19,102,156,-6.883229945,0.7263964,-22.10655738
minecraft,21,3,15,17,199,255,-11.78579019,0.704793869,-22.11981567
der,25,12,22,34,56,149,-3.186905637,0.799166836,-22.13186813
meeting,17,9,12,33,116,187,-7.879821849,0.781709525,-22.14
creation,18,7,7,33,144,209,-9.900623041,0.756317698,-22.20224719
century,23,6,4,12,103,148,-6.844148061,0.62952898,-22.24137931
heaven,18,8,14,15,140,195,-8.70119472,0.701456734,-22.32692308
table,22,12,14,31,65,144,-4.071512327,0.769318515,-22.37113402
mission,19,10,21,36,81,167,-5.272234911,0.840999567,-22.37288136
islam,42,5,12,11,78,148,-2.800226479,0.402404145,-22.4
excel,15,13,16,48,79,171,-5.782382656,0.890989784,-22.4296875
mum,20,11,18,12,94,155,-5.235391617,0.665019546,-22.42990654
consideration,24,12,17,33,60,146,-3.584938612,0.776403107,-22.43617021
ear,43,23,27,28,72,193,-1.682772957,0.49418225,-22.55445545
cleanmaster,13,10,16,58,352,449,-16.61954621,0.776247307,-22.59854015
rain,16,19,31,18,78,162,-3.444146178,0.743450137,-22.63917526
xbow,31,16,40,28,62,177,-2.149877419,0.681456259,-22.68131868
limitation,23,19,29,44,46,161,-2.531091509,0.917524042,-22.68131868
reception,34,22,22,44,50,172,-1.947656377,0.673318802,-22.8
blink,45,28,31,31,75,210,-1.507505186,0.508329064,-22.82242991
fon,30,4,13,22,78,147,-4.482831488,0.624603621,-22.87128713
goal,19,10,19,37,89,174,-5.794930242,0.829133901,-22.91338583
rage,32,8,12,10,82,144,-3.724478994,0.515915347,-22.92473118
promotion,23,15,18,30,64,150,-3.458771134,0.773159987,-22.98947368
college,19,9,23,31,108,190,-6.455068827,0.792055915,-22.99285714
assume,61,37,31,47,81,257,-1.129989028,0.393908432,-23.02325581
tweak,22,7,34,64,64,191,-4.930859393,0.877012211,-23.02325581
guarantee,23,11,13,21,81,149,-4.669398008,0.685268557,-23.10679612
sender,24,23,30,46,46,169,-2.246291487,0.924864031,-23.22580645
los,21,19,6,22,72,140,-3.828458094,0.652942652,-23.30526316
replacement,27,9,11,27,72,146,-4.215087499,0.67227441,-23.31
weight,32,6,18,18,78,152,-3.778946252,0.584011667,-23.31958763
globe,20,7,14,56,112,209,-7.845814851,0.845803285,-23.36094675
hash,40,30,38,49,56,213,-1.469331627,0.799219905,-23.44339623
cud,26,10,17,40,60,153,-3.867461519,0.778857821,-23.44554455
goof,17,8,17,66,199,307,-11.25255649,0.831630829,-23.45864662
bang,23,2,8,41,230,304,-13.58591906,0.747818043,-23.51470588
gui,19,13,16,29,85,162,-5.183265552,0.779682041,-23.53043478
hulu,45,16,32,35,64,192,-1.806164783,0.509172175,-23.56
hype,19,14,17,20,90,160,-5.036788151,0.719941103,-23.58558559
shape,17,11,18,52,103,201,-6.902899025,0.871984696,-23.60897436
magazine,19,13,5,27,89,153,-5.944817087,0.724098796,-23.69230769
flow,21,9,35,35,96,196,-5.208999362,0.829229819,-23.71969697
crystal,18,8,24,54,181,285,-9.853410961,0.823702603,-23.91101695
hop,22,7,18,31,116,194,-7.051619444,0.761683748,-23.91891892
osm,18,6,7,58,522,611,-23.30277812,0.746566257,-23.9242685
skin,17,13,17,49,86,182,-5.899131018,0.878922404,-23.93382353
definition,29,13,23,25,71,161,-3.186929268,0.675319929,-23.93814433
saw,36,9,14,12,83,154,-3.318513252,0.49353803,-23.95833333
wew,19,7,12,28,212,278,-12.23449927,0.733063266,-23.97510373
teen,25,5,26,31,105,192,-6.007239303,0.763218641,-23.98540146
edition,23,16,19,26,73,157,-3.668537592,0.738072209,-24
transition,17,18,29,36,71,171,-3.76906172,0.903975162,-24
oovoo,28,12,14,25,73,152,-3.714608147,0.657078068,-24.02020202
engineer,28,5,11,34,81,159,-5.253106961,0.712423375,-24.03448276
spending,23,10,15,41,74,163,-4.963251779,0.809832246,-24.03448276
empire,21,4,16,45,305,391,-15.2973354,0.754288457,-24.07407407
driver,18,10,14,36,136,214,-8.418676955,0.781035891,-24.13872832
mac,21,12,17,19,98,167,-5.453836771,0.701913298,-24.20338983
cartoon,22,17,29,43,58,169,-3.227395438,0.928170146,-24.31372549
eliminate,29,15,12,23,74,153,-3.399376473,0.615731449,-24.33673469
mp3,37,17,29,42,56,181,-2.179089424,0.684620855,-24.44444444
credit,318,91,106,115,320,950,-0.297512369,0.037494994,-24.44954128
def,16,14,15,43,103,191,-6.626538055,0.840106294,-24.46258503
malik,16,11,23,41,181,272,-9.657851084,0.79411593,-24.48430493
donation,10,16,23,83,219,351,-10.57048175,0.869756844,-24.59405941
ice,19,9,16,36,154,234,-9.068249922,0.773091548,-24.59685864
nut,90,46,51,40,126,353,-0.945293279,0.284779205,-24.61077844
command,26,19,17,37,61,160,-3.019081872,0.773001206,-24.62626263
father,21,8,8,23,144,204,-8.991951428,0.710068055,-24.64285714
sky,13,17,13,40,112,195,-7.012027138,0.825569941,-24.71895425
trade,21,6,20,65,178,290,-10.08947711,0.834763206,-24.78688525
massager,47,9,10,18,82,166,-2.611228977,0.398664624,-24.83168317
beware,116,28,20,41,133,338,-0.912303739,0.140683257,-24.85714286
chart,24,8,15,38,95,180,-6.018778256,0.7806899,-24.87313433
provider,95,30,38,40,116,319,-1.005960741,0.211012826,-24.87898089
gram,22,5,12,50,205,294,-11.75287599,0.778236035,-24.9375
feeding,18,9,24,46,212,309,-10.79087198,0.789957367,-24.97297297
drawer,46,30,40,53,60,229,-1.480522224,0.69608764,-24.99122807
modify,44,25,34,36,72,211,-1.730130473,0.589262944,-25.04587156
camera360,27,10,7,26,85,155,-4.953457143,0.662155514,-25.10714286
instance,28,18,46,44,56,192,-2.423147625,0.853426167,-25.12871287
att,20,9,7,14,170,220,-10.28990958,0.682923303,-25.13513514
symbol,85,48,66,75,89,363,-0.854561777,0.337225084,-25.17575758
vote,34,9,22,27,75,167,-3.400826588,0.632810005,-25.2038835
grate,16,9,19,106,751,901,-24.00168208,0.770534276,-25.21212121
fame,28,22,16,26,74,166,-2.916745529,0.652472697,-25.24752475
angel,22,6,15,25,200,268,-11.06323413,0.721618351,-25.27876106
appearance,27,11,41,50,60,189,-3.444212404,0.861118705,-25.2972973
thingy,45,27,41,43,68,224,-1.599073539,0.663642699,-25.41964286
sweep,17,9,27,84,378,515,-15.16999122,0.805116225,-25.42548596
arrange,24,16,26,46,62,174,-3.552409587,0.891796004,-25.57798165
para,28,5,12,25,112,182,-6.554404783,0.686607117,-25.62318841
congratulation,36,5,3,10,97,151,-4.723154833,0.506833598,-25.66666667
lady,21,8,17,31,177,254,-9.788617613,0.745719703,-25.6937799
beauty,24,3,22,53,289,391,-13.68651417,0.769425683,-25.71428571
newbie,32,18,19,37,65,171,-2.812731263,0.704721108,-25.74757282
lightning,25,11,10,28,93,167,-5.433425424,0.705646297,-25.77868852
blast,23,6,15,31,184,259,-10.25789274,0.736619133,-25.83333333
passion,45,3,6,11,92,157,-3.588937079,0.426289701,-25.91346154
extension,30,19,38,36,67,190,-2.552994015,0.807494424,-25.96153846
possibility,21,12,20,43,100,196,-5.974098218,0.832768828,-25.97222222
vice,42,32,40,38,76,228,-1.628283491,0.672393937,-26.08695652
cannon,10,20,20,57,140,247,-7.662812846,0.874013429,-26.14646465
muhammad,23,9,16,25,134,207,-7.520535193,0.721636348,-26.19375
optimization,32,28,34,32,74,200,-2.111697279,0.727297565,-26.22429907
par,27,17,21,37,70,172,-3.441387466,0.787630745,-26.25
turbo,66,24,24,38,89,241,-1.502128116,0.332472482,-26.3046875
vibe,23,13,19,40,87,182,-5.074340233,0.816558894,-26.3046875
highlight,62,43,69,65,75,314,-1.064370994,0.627678937,-26.31205674
necessity,26,16,5,12,98,157,-4.823316742,0.582565177,-26.34234234
oppo,16,21,26,31,92,186,-4.499292026,0.822557603,-26.35483871
barb,20,10,21,42,164,257,-8.87726717,0.790395763,-26.35748792
worker,20,9,20,62,187,298,-10.06942583,0.826342264,-26.4
zone,19,22,22,49,64,176,-3.664200956,0.916189922,-26.52631579
strike,39,18,17,36,70,180,-2.558281331,0.588171698,-26.56074766
police,44,1,5,16,92,158,-4.039072055,0.465368923,-26.58715596
tutorial,30,12,34,50,62,188,-3.424044638,0.839797775,-26.63716814
chocolate,29,14,27,40,71,181,-3.529985743,0.80768895,-26.71428571
apo,18,13,9,43,150,233,-9.048081472,0.783924747,-26.72164948
vault,80,24,43,66,74,287,-1.166635474,0.203036675,-26.80851064
grant,41,16,18,30,77,182,-2.651492233,0.547737369,-26.85185185
achieve,27,10,24,40,89,190,-4.912605641,0.799959524,-26.89230769
patient,20,8,31,85,319,463,-13.16212553,0.821357538,-26.92345679
tree,22,8,32,59,177,298,-8.799213945,0.836572086,-26.94514768
remix,23,7,26,67,170,293,-9.056671038,0.846870565,-26.96218487
broadcast,35,24,43,50,58,210,-2.077120909,0.864276613,-26.97247706
moon,19,13,18,45,135,230,-7.678687959,0.81379217,-26.98342541
practice,29,7,16,38,98,188,-5.677810366,0.746502551,-27.00729927
hindi,74,25,48,43,93,283,-1.277443816,0.329685666,-27.00729927
header,55,53,81,68,76,333,-0.959060357,0.725540896,-27.06206897
convert,61,22,30,42,81,236,-1.612690877,0.396421922,-27.09677419
pekka,25,5,18,49,200,297,-10.58113073,0.77669288,-27.156
bam,47,23,15,24,90,199,-2.284375332,0.451146759,-27.16521739
snapshot,37,22,35,29,80,203,-2.353516011,0.645273443,-27.27272727
position,55,35,43,56,73,262,-1.401406475,0.623705556,-27.3
admit,27,8,18,43,105,201,-6.134819558,0.785615846,-27.30201342
th9,29,14,21,29,86,179,-4.033100618,0.709391117,-27.31034483
lay,27,11,14,35,95,182,-5.337073484,0.740296594,-27.38931298
male,20,14,29,35,125,223,-6.275841089,0.799830042,-27.39130435
cheer,22,7,25,82,268,404,-12.27798205,0.826502512,-27.43589744
partner,29,11,11,27,96,174,-5.077365366,0.672652503,-27.44354839
blood,32,8,21,26,97,184,-4.725726187,0.672532767,-27.44354839
rise,23,9,20,28,168,248,-8.756141212,0.734109654,-27.47208122
planet,30,6,6,21,122,185,-6.886758718,0.647278557,-27.49305556
fashion,26,15,13,29,92,175,-4.76851994,0.708204025,-27.54098361
bank,71,12,16,39,85,223,-1.679136858,0.267065822,-27.552
medium,23,13,19,49,95,199,-5.664631963,0.842483934,-27.55862069
tat,30,18,35,31,80,194,-3.074802472,0.747901685,-27.5625
feedback,242,98,106,130,240,816,-0.394118916,0.061493477,-27.57412399
massage,278,84,94,113,279,848,-0.37658446,0.049036639,-27.70992366
dot,66,29,61,50,84,290,-1.292306533,0.443207502,-27.73333333
clock,33,30,50,45,67,225,-1.8739267,0.885790125,-27.75221239
affect,97,55,48,62,124,386,-0.931647525,0.299120252,-27.81818182
upto,48,24,30,50,67,219,-1.903778134,0.589968255,-27.83898305
bird,27,15,24,26,95,187,-4.347005044,0.714130946,-27.8442623
percent,115,38,34,56,131,374,-0.929770969,0.175176755,-27.85106383
guide,25,8,32,66,122,253,-6.804029836,0.882652521,-27.88359788
label,29,21,47,47,65,209,-2.601315606,0.898817827,-27.98230088
kiss,31,6,8,18,127,190,-6.830602077,0.635825711,-28.10958904
length,19,29,44,63,51,206,-2.560866972,0.886959552,-28.12173913
beast,21,7,12,59,1072,1171,-33.87092203,0.726505175,-28.25706714
raja,25,8,20,26,175,254,-8.898206222,0.720372053,-28.27722772
hassle,182,65,73,73,206,599,-0.617935506,0.129558838,-28.34285714
flip,125,75,76,94,139,509,-0.684270821,0.256146956,-28.34615385
student,21,11,26,28,205,291,-9.710471105,0.739417224,-28.34615385
prepare,30,10,25,28,104,197,-4.96223914,0.710206329,-28.36090226
mirror,50,33,31,57,69,240,-1.674505085,0.607960019,-28.44094488
translator,24,11,23,43,129,230,-6.864004674,0.800640068,-28.50867052
bow,27,13,15,37,97,189,-5.245077786,0.751945565,-28.54814815
buddy,18,13,15,70,226,342,-11.43829774,0.819655201,-28.55218855
goblin,19,10,36,122,512,699,-16.35868829,0.815990919,-28.58267717
ben,23,8,29,29,272,361,-11.94236966,0.732551216,-28.60927152
hound,34,9,20,22,104,189,-4.704798961,0.635692611,-28.75590551
freedom,87,23,25,36,113,284,-1.405155586,0.251930415,-28.86
accord,72,31,38,52,91,284,-1.371806322,0.377492264,-28.88888889
echo,33,39,67,72,48,259,-1.632838203,0.582236185,-28.95867769
born,43,12,18,23,92,188,-3.248396149,0.529275903,-28.96551724
dum,100,7,12,14,133,266,-1.606146602,0.195612764,-29.18918919
kit,37,29,23,34,84,207,-2.463008989,0.641559969,-29.27731092
hacking,80,16,33,30,108,267,-1.593711076,0.28456225,-29.30935252
collage,21,11,27,86,220,365,-10.33035935,0.857283668,-29.45276873
duper,23,8,7,28,410,476,-18.90502312,0.712427743,-29.66742597
spread,34,9,19,35,100,197,-4.904366261,0.702312401,-29.76470588
hella,34,10,17,12,120,193,-5.214674937,0.591987429,-29.77443609
convenience,28,11,18,46,110,213,-6.010868028,0.788392451,-29.8089172
float,100,53,77,87,103,420,-0.904222263,0.312729134,-29.83246073
fox,32,19,23,31,90,195,-3.601740949,0.69726043,-29.83606557
foto,44,11,27,33,86,201,-3.120503812,0.593411657,-29.86666667
beta,105,49,59,54,137,404,-0.992824369,0.282900951,-29.86979167
yar,29,8,17,27,150,231,-7.576501134,0.703844181,-29.88764045
mag,42,11,11,28,92,184,-3.696302523,0.552600381,-29.90082645
organization,25,12,17,48,135,237,-7.292782817,0.795614452,-30.15217391
lava,30,12,23,30,113,208,-5.296386291,0.716805746,-30.15972222
dan,30,8,19,37,136,230,-6.955551618,0.7398767,-30.25862069
staff,37,13,14,27,98,189,-4.146940602,0.612960957,-30.35714286
entertainment,20,11,23,123,509,686,-17.36984862,0.809875679,-30.38230648
anime,18,18,47,72,134,289,-6.040511425,0.938194187,-30.38647343
allot,28,14,26,43,103,214,-5.069835518,0.80415537,-30.42176871
soul,31,11,4,15,131,192,-6.584817239,0.611997552,-30.42176871
barcode,47,16,22,28,93,206,-2.844626926,0.526975905,-30.42622951
gamer,20,12,28,60,367,487,-14.323116,0.7728194,-30.45560748
soldier,21,14,58,108,125,326,-6.147368456,0.953350464,-30.46153846
prize,27,26,32,51,72,208,-3.059354941,0.920382959,-30.48387097
asf,69,14,12,14,117,226,-2.329067487,0.324154182,-30.54545455
th7,23,13,21,39,178,274,-8.666465128,0.764252435,-30.72018349
buck,46,15,27,31,91,210,-2.895008759,0.567242481,-30.74796748
dolphin,68,65,48,40,133,354,-1.254107781,0.452737638,-30.8045977
speech,32,15,25,41,92,205,-4.221676161,0.767995688,-30.80597015
gesture,27,21,38,62,69,217,-3.503778819,0.931384581,-30.81060606
clutter,31,19,27,32,96,205,-3.853732132,0.725411839,-30.8372093
den,68,29,42,43,99,281,-1.603120758,0.432572938,-30.83916084
lang,29,11,26,33,132,231,-6.202685102,0.740556447,-30.87349398
sub,30,22,37,51,75,215,-3.181987051,0.903696114,-30.88188976
peep,30,7,21,39,164,261,-8.087866216,0.745751991,-30.92156863
confuse,200,144,206,200,178,928,-0.499881525,0.074147569,-30.94986807
grab,50,9,23,32,91,205,-3.083179535,0.524344978,-30.96774194
deserve,315,33,45,71,311,775,-0.412966606,0.032737361,-30.98172324
cable,23,16,6,24,153,222,-8.079338645,0.69314775,-31.01123596
nokia,37,20,10,29,95,191,-3.641257381,0.593303929,-31.088
machine,31,11,22,36,119,219,-5.723156639,0.737357787,-31.1474359
yaar,29,7,17,39,194,286,-9.554993812,0.739286814,-31.14957265
contrast,36,11,18,24,112,201,-4.834363527,0.633641301,-31.18248175
energy,44,15,16,29,95,199,-3.333710667,0.555360947,-31.2
collector,20,13,37,101,315,486,-11.88451942,0.846674894,-31.22781775
intruder,23,19,40,50,108,240,-4.821489002,0.887090902,-31.37106918
center,87,37,51,51,115,341,-1.266632764,0.345334954,-31.43712575
risk,109,37,28,35,151,360,-1.289334372,0.235344747,-31.44385027
goodness,28,17,13,27,118,203,-5.551721004,0.68680282,-31.50684932
sport,31,7,24,52,150,264,-7.50937993,0.789444045,-31.50738916
decoration,27,10,25,65,158,285,-7.986071682,0.835426366,-31.55357143
cheetah,29,5,12,34,323,403,-14.68100063,0.717183969,-31.57821229
maximum,37,21,34,53,73,218,-2.925839135,0.822397817,-31.59055118
met,23,12,19,50,243,347,-11.22193967,0.770354748,-31.59183673
subject,30,27,18,36,91,202,-3.471689708,0.713687187,-31.71875
interaction,20,22,29,58,105,234,-5.205415522,0.906618485,-31.72560976
minimum,31,19,18,30,104,202,-4.401153418,0.688411118,-31.73333333
range,24,12,26,83,178,323,-8.806245423,0.867133867,-31.77480916
respect,81,28,23,30,124,286,-1.725596604,0.315276532,-31.93548387
backround,22,15,45,78,163,323,-7.167370019,0.905352784,-32.03305785
voip,35,20,32,38,92,217,-3.414546765,0.745014008,-32.0610687
care,868,276,278,248,929,2599,-0.223009157,0.042883997,-32.07555178
occasion,44,19,43,52,76,234,-2.623187119,0.749532137,-32.24806202
treat,34,10,19,17,143,223,-6.260377435,0.638720163,-32.42236025
lead,86,37,53,61,106,343,-1.283494093,0.369430294,-32.47619048
generation,28,14,26,42,136,246,-6.326711513,0.778920892,-32.67039106
accident,51,27,35,44,90,247,-2.221297142,0.614606788,-32.77037037
ish,26,24,25,33,109,217,-4.427128695,0.75105221,-32.81118881
magic,25,11,19,43,284,382,-12.41434383,0.745512094,-32.82621951
compete,33,13,41,47,111,245,-4.728223007,0.812827251,-33.10691824
subscribe,78,33,51,48,110,320,-1.49565557,0.410812489,-33.10691824
watsup,28,14,29,38,149,258,-6.608333139,0.76302069,-33.16489362
stock,159,71,86,82,187,585,-0.750717707,0.202325528,-33.36666667
mile,25,19,29,36,139,248,-5.984458063,0.769269635,-33.49431818
john,27,11,26,30,258,352,-10.81371691,0.723417063,-33.73702422
defend,21,16,42,102,241,422,-9.474062098,0.884950222,-33.80232558
water,30,13,24,44,145,256,-6.703332952,0.76968717,-33.81052632
downloader,34,10,25,42,139,250,-6.334489543,0.748040309,-33.87362637
route,21,29,30,51,100,231,-4.228067006,0.887788124,-33.88815789
flipboard,22,22,21,58,124,247,-6.10421327,0.851342218,-33.93442623
west,53,8,13,18,118,210,-3.873731964,0.481045693,-33.94160584
stat,54,27,39,59,80,259,-2.142618936,0.65777738,-33.97142857
addiction,27,7,23,152,1061,1270,-26.22803952,0.769278806,-33.99093904
dollar,154,44,39,52,187,476,-0.989048434,0.167444815,-33.99583333
ride,34,11,20,37,139,241,-6.343891382,0.71976647,-34.04519774
opportunity,24,16,23,62,180,305,-8.404394344,0.821308327,-34.08230453
edge,178,159,106,96,279,818,-0.633914863,0.300241895,-34.15957447
approve,43,15,21,31,109,219,-3.955652007,0.616409883,-34.31205674
invent,36,5,11,17,213,282,-9.754613535,0.655295519,-34.36363636
deploy,30,19,27,73,88,237,-4.716321194,0.868750157,-34.56790123
laugh,27,13,18,39,224,321,-10.02486941,0.738882592,-34.63257576
timing,33,24,26,63,80,226,-3.662462739,0.842042037,-34.63888889
celebrity,26,12,30,79,272,419,-11.01883322,0.816839529,-34.67897727
forecast,27,20,20,55,117,239,-5.655879626,0.823349988,-34.68208092
sight,32,21,17,32,118,220,-4.835029339,0.690590623,-34.68874172
capacity,27,27,32,55,93,234,-3.875892198,0.893757124,-34.69798658
podcast,34,23,23,40,104,224,-4.010726003,0.732430374,-34.8
usa,45,22,15,32,107,221,-3.438404677,0.574583637,-34.97142857
smile,26,12,26,77,304,445,-12.129626,0.800135497,-35.01832461
research,35,12,23,55,122,247,-5.792834128,0.786872584,-35.05617978
christmas,32,15,30,36,141,254,-5.845437957,0.740296505,-35.05617978
scare,40,15,10,29,120,214,-4.872552797,0.614921613,-35.09333333
bless,21,16,26,59,438,560,-15.5889271,0.757674809,-35.10040161
porn,85,18,17,20,136,276,-2.145560939,0.306695271,-35.10828025
vine,48,32,58,49,93,280,-2.103130005,0.745142693,-35.11888112
rank,28,16,37,58,146,285,-6.323149218,0.844209124,-35.12195122
emotion,26,19,43,70,127,285,-5.589843931,0.913530053,-35.31313131
success,82,20,22,31,125,280,-2.053158673,0.332433599,-35.42675159
alarm,32,24,44,43,107,250,-3.727721524,0.811787297,-35.48344371
ship,48,27,39,49,93,256,-2.563498679,0.708803976,-35.60839161
intend,41,15,26,41,110,233,-4.276548043,0.698968006,-35.625
produce,37,23,27,42,104,233,-3.781059685,0.733646316,-35.68707483
expand,25,31,38,50,102,246,-3.730926839,0.883896397,-35.76470588
operation,34,21,17,55,100,227,-4.536113208,0.773541895,-35.8974359
expectation,33,15,18,35,148,249,-6.458948656,0.710904626,-35.95108696
avast,21,18,16,46,352,453,-14.13673695,0.744049596,-35.98997494
tower,26,12,43,124,381,586,-12.63190909,0.845462481,-35.99407115
competition,32,14,28,58,142,274,-6.431291492,0.814070692,-36.00995025
bff,39,7,18,27,174,265,-7.463204715,0.667876629,-36.06435644
project,29,12,22,75,225,363,-9.928625621,0.812432645,-36.13953488
suit,34,18,23,27,142,244,-5.562948598,0.678560931,-36.47647059
radar,44,46,58,58,93,299,-1.862998208,0.883883476,-36.51973684
temp,44,23,40,57,89,253,-3.035073351,0.794937128,-36.54421769
snoop,29,13,17,37,250,346,-10.69558961,0.725782743,-36.57986111
adjust,94,70,99,105,106,474,-1.030535079,0.635180188,-36.58018868
inc,34,15,11,35,151,246,-6.762604985,0.69323392,-36.63101604
merge,48,21,26,52,94,241,-3.174420943,0.672542965,-36.66666667
client,170,81,86,112,182,631,-0.738529441,0.184435037,-36.73220339
anybody,268,98,109,95,312,882,-0.604079846,0.128006822,-36.87990196
shopping,27,16,15,42,230,330,-10.06405158,0.739851857,-36.90842491
advise,70,28,31,36,121,286,-2.201324777,0.440960576,-36.96835443
bbm,498,253,184,245,545,1725,-0.320565637,0.082832574,-37.07711757
rush,35,10,26,52,186,309,-7.971948325,0.765299033,-37.14644351
charm,25,14,20,61,500,620,-17.44122388,0.747152983,-37.15302491
difficulty,62,62,60,73,104,361,-1.406219725,0.811995471,-37.21910112
anyone,1815,762,745,615,2000,5937,-0.168938596,0.053177824,-37.44801223
th8,36,14,33,51,140,274,-5.778649414,0.783952839,-37.453125
thinking,77,28,16,31,132,284,-2.264593087,0.372089186,-37.48780488
resize,35,24,72,122,37,290,-3.873808587,0.402624608,-37.5
gift,33,10,43,66,231,383,-8.813213236,0.806407757,-37.5033557
shazam,53,17,16,36,114,236,-3.576457663,0.552758441,-37.61589404
scanner,28,20,28,54,160,290,-6.738475875,0.806171308,-37.83255814
hater,34,9,12,22,300,377,-12.47609762,0.684254486,-38.00619195
dig,32,14,21,64,186,317,-8.231842182,0.79545343,-38.19920319
grid,28,15,29,64,277,413,-10.67874872,0.784951134,-38.33918129
traffic,31,12,21,82,259,405,-10.7852228,0.806410876,-38.33918129
monitor,63,24,34,46,109,276,-2.514063527,0.539636279,-38.35897436
canvas,61,26,26,43,112,268,-2.631441678,0.526878875,-38.35897436
lover,28,11,27,153,958,1177,-23.38752304,0.775910012,-38.56115108
food,23,20,23,79,283,428,-11.10717517,0.809562999,-38.66666667
batter,46,10,28,56,123,263,-5.042193167,0.733669594,-38.95
xbox,53,22,29,27,128,259,-3.386251515,0.553896514,-38.97435897
gaming,32,11,33,69,321,466,-11.65381067,0.779299417,-39.04859335
sam,35,13,24,41,200,313,-8.100239482,0.729895166,-39.0785124
temperature,36,29,67,62,99,293,-3.033244232,0.902884582,-39.11111111
blackberry,51,10,31,53,114,259,-4.271162609,0.687037283,-39.11904762
child,62,11,19,30,126,248,-3.591985044,0.495503116,-39.12101911
browsing,37,17,30,53,137,274,-5.520525252,0.781439818,-39.16230366
schedule,30,25,35,75,112,277,-4.873298504,0.906486747,-39.31914894
mood,35,14,21,54,183,307,-7.750787646,0.762510758,-39.49579832
wake,190,60,70,55,242,617,-0.962556907,0.180594402,-39.58724832
malaysia,24,18,60,76,467,645,-12.98140842,0.783517164,-39.60110294
pattern,36,38,66,53,105,298,-2.566769947,0.859442067,-39.62264151
programme,85,31,32,48,128,324,-1.956026219,0.392034763,-39.66101695
field,48,27,40,54,104,273,-3.047064427,0.747355034,-39.67295597
defence,27,16,43,110,347,543,-11.52333122,0.839896103,-39.77292576
distance,23,22,22,81,263,411,-10.43009079,0.817767526,-39.86666667
browse,173,89,82,108,201,653,-0.810705927,0.222548989,-39.87419355
paper,29,18,24,49,238,358,-9.396892058,0.757292941,-40
saving,35,19,43,46,157,300,-5.624411008,0.775870743,-40.17156863
ghost,63,35,37,42,124,301,-2.403303559,0.545963583,-40.31137725
gadget,36,17,19,41,174,287,-7.006567836,0.718592248,-40.5
tune,25,21,26,74,265,411,-10.1794146,0.806661467,-40.50294118
hut,21,21,75,248,532,897,-12.1492357,0.905850029,-40.63252241
engine,46,16,39,57,120,278,-4.347241121,0.766168647,-40.70224719
defeat,44,30,37,43,121,275,-3.422452384,0.70760171,-40.90909091
sale,53,25,33,43,120,274,-3.265433084,0.633509333,-40.94512195
integration,36,27,46,70,107,286,-3.955423426,0.910237334,-40.98876404
wizard,25,18,56,126,535,760,-14.09272985,0.816906726,-41.0755287
tend,45,41,76,97,67,326,-2.303013039,0.686026625,-41.12727273
hike,175,80,147,153,151,706,-0.817010037,0.110090505,-41.12786885
slide,75,43,85,69,112,384,-1.628376533,0.630842637,-41.19230769
knowledge,53,12,27,38,137,267,-4.55170271,0.624922691,-41.25
bean,38,24,25,42,140,269,-4.996052225,0.718872114,-41.31147541
homework,43,16,33,43,149,284,-5.316110326,0.716945514,-41.34715026
state,321,92,119,113,346,991,-0.559638118,0.090363559,-41.4
felt,54,19,23,44,123,263,-3.810768367,0.614451569,-41.4047619
repost,31,23,63,124,98,339,-4.948781445,0.860696157,-41.43497758
ease,24,20,38,124,444,650,-13.48112236,0.826570531,-41.44112478
library,55,24,49,58,107,293,-2.949613044,0.722800436,-41.44578313
prevent,115,63,72,72,160,482,-1.229129331,0.382550312,-41.48497854
exchange,42,29,48,63,106,288,-3.366801733,0.862825822,-41.50588235
skill,30,19,20,53,252,374,-9.852010158,0.755795698,-41.83006536
collection,32,16,30,110,228,416,-9.230189607,0.863833819,-41.91740413
freak,64,20,19,28,139,270,-3.433037262,0.490361737,-41.99404762
encounter,52,35,36,62,106,291,-2.798877979,0.735522825,-42.17751479
drag,81,30,55,64,115,345,-2.000063205,0.509872548,-42.31111111
scanning,59,30,42,50,119,300,-2.762869478,0.638610643,-42.35294118
method,72,28,55,70,103,328,-2.222098941,0.601930879,-42.37356322
study,42,10,27,54,210,343,-8.084809986,0.74410884,-42.4
farm,39,20,41,57,147,304,-5.276223528,0.800985931,-42.43902439
street,40,27,32,60,120,279,-4.235159568,0.802441045,-42.45303867
pix,60,22,43,58,112,295,-3.04015025,0.664710083,-42.71345029
jan,56,20,31,30,142,279,-3.843750756,0.575741839,-42.7283237
select,497,381,457,537,386,2258,-0.422908851,-0.15274177,-42.80844156
plug,44,36,31,61,110,282,-3.272936243,0.77449927,-42.85465116
truth,53,15,21,30,152,271,-4.852476108,0.595567169,-42.98360656
genius,44,9,14,29,236,332,-9.069155943,0.666833743,-43.03759398
involve,52,17,24,54,127,274,-4.390814378,0.678373852,-43.07692308
revenge,35,22,28,56,170,311,-6.449634847,0.780133712,-43.18061674
queen,31,16,50,89,392,578,-11.84749879,0.801090613,-43.21991701
avg,26,22,48,59,370,525,-11.27496679,0.769710197,-43.41627907
zte,85,49,54,50,148,386,-1.824634173,0.47505939,-43.41708543
damage,55,14,32,44,140,285,-4.439175868,0.6476597,-43.51351351
safety,39,11,21,55,296,422,-10.97268919,0.738395031,-43.61079545
adult,50,13,26,36,164,289,-5.586809293,0.651721654,-43.62189055
hear,945,579,691,538,1031,3784,-0.171418637,0.093950681,-43.71019108
folk,57,21,33,54,122,287,-3.581959115,0.659686591,-43.74011299
warn,387,110,99,112,433,1141,-0.568994759,0.089089801,-43.78021978
topic,35,30,38,77,120,300,-4.526028241,0.89352632,-44
nova,31,23,39,55,222,370,-7.700213311,0.78322608,-44.11870504
monster,38,23,28,39,176,304,-6.108721084,0.713026977,-44.2037037
wear,45,29,86,83,99,342,-2.991556173,0.858694771,-44.26229508
express,35,12,19,100,561,727,-17.33383246,0.767289433,-44.51963746
clarity,30,24,59,106,185,404,-6.584533214,0.929787505,-44.64041096
stalker,153,13,30,39,188,423,-1.548636729,0.189895467,-44.67982456
jack,73,29,23,37,144,306,-2.877579695,0.472530602,-44.70879121
dropbox,48,25,25,55,131,284,-4.301136853,0.71055547,-44.71657754
impress,54,16,23,36,156,285,-4.933960369,0.619172095,-44.88082902
shoot,138,73,91,100,168,570,-1.084988193,0.358234055,-44.92193309
ipod,50,32,39,46,134,301,-3.485500982,0.688052628,-44.93922652
drama,39,14,34,63,259,409,-9.134610232,0.768704507,-44.97213622
genre,18,36,57,71,231,413,-6.910690182,0.853744694,-45.01650165
witch,46,13,18,51,192,320,-7.25767513,0.710145585,-45.24590164
pocket,57,23,30,43,141,294,-3.891419009,0.622502906,-45.53513514
interact,39,13,25,73,306,456,-10.89049766,0.768821411,-45.60789474
hurry,78,24,48,45,139,334,-2.631108802,0.505619271,-45.65405405
consider,368,172,228,235,355,1358,-0.435949996,0.068227604,-45.76988156
prove,84,26,22,34,154,320,-2.75145941,0.416810466,-45.80952381
land,46,19,56,60,156,337,-4.928724248,0.792906615,-45.92626728
holiday,41,27,66,79,127,340,-4.096106795,0.913259302,-46
fly,40,15,20,74,245,394,-9.292782804,0.774399891,-46.2
gameplay,37,14,31,89,379,550,-12.3695995,0.784569991,-46.23454158
relative,35,16,21,92,376,540,-12.85560901,0.784148187,-46.23454158
extend,31,23,40,88,263,445,-8.942247059,0.832292037,-46.40625
frame,112,93,122,139,126,592,-1.094314584,0.680879096,-46.46616541
lord,43,12,26,36,297,414,-10.15656076,0.699184599,-46.61077844
mob,66,12,36,51,141,306,-4.032722865,0.611564023,-46.66321244
rely,54,26,46,48,143,317,-3.792815593,0.691582116,-46.828125
bet,52,16,23,29,187,307,-5.951578911,0.625818323,-47.05990783
hurt,66,31,39,55,133,324,-2.985157337,0.617036875,-47.18518519
cry,61,22,26,24,167,300,-4.246280848,0.546281101,-47.25
promote,84,43,39,61,141,368,-2.192590486,0.500949668,-47.29064039
mass,50,16,36,47,180,329,-5.820073799,0.705513114,-47.31140351
opponent,43,24,59,83,140,349,-4.715964652,0.892550887,-47.35714286
hole,107,18,30,40,161,356,-2.331826499,0.337385896,-47.40594059
contain,94,31,68,68,133,394,-2.004404402,0.482240702,-47.40594059
pad,83,31,33,37,158,342,-2.685669677,0.452617145,-47.5255102
locker,45,18,35,47,201,346,-6.638983256,0.723068058,-47.5502008
bill,63,25,24,49,142,303,-3.726841016,0.594466582,-47.74479167
setup,96,33,48,67,138,382,-2.086925991,0.447367843,-47.96116505
philippine,33,21,32,55,382,523,-12.03384099,0.74401156,-48.09360731
barrack,29,21,62,199,793,1104,-16.50799047,0.822885395,-48.38066465
simplicity,40,18,22,66,263,409,-9.355908792,0.757968318,-48.45151515
clashofclanshelper,32,18,60,150,903,1163,-18.72918819,0.783323801,-48.53225806
bitch,121,7,12,26,180,346,-2.500906533,0.279843705,-48.60869565
dream,44,11,19,60,367,501,-12.37139635,0.730540335,-48.6728972
maintain,40,23,35,63,204,365,-6.901073806,0.779388189,-48.71641791
sex,32,25,23,32,331,443,-10.97552247,0.705622971,-48.75824176
bible,41,12,37,71,496,657,-14.3307566,0.747775122,-48.86619718
basis,61,38,47,59,136,341,-2.975904917,0.692654055,-48.97959184
capability,64,44,53,80,117,358,-2.519441804,0.782016108,-48.99494949
waster,42,18,32,121,188,401,-7.558840357,0.863260647,-48.99677419
excite,47,15,31,55,233,381,-7.817298082,0.732026098,-49.26643599
torch,34,18,26,88,665,831,-18.17744248,0.751675766,-49.27453581
leader,42,11,61,117,507,738,-13.13762468,0.800686143,-49.3344
motorola,110,51,61,65,167,454,-1.735031283,0.419439987,-49.36480687
achievement,38,22,69,89,232,450,-6.97348653,0.860884388,-49.44409938
ultra,66,35,34,45,152,332,-3.223739535,0.580749855,-49.45454545
retrica,44,17,20,57,254,392,-8.880332492,0.730460621,-49.67948718
trick,71,21,32,50,149,323,-3.633959201,0.575289251,-49.755
carry,50,19,35,47,195,346,-6.090060711,0.704464526,-49.83539095
parent,50,24,32,33,190,329,-5.510783068,0.65210609,-49.88839286
bear,59,15,47,47,177,345,-5.033141594,0.677493878,-50
brightness,41,26,52,97,161,377,-5.588112963,0.899084287,-50.14671815
trip,48,14,31,67,241,401,-8.154885009,0.754313348,-50.15533981
value,54,19,26,73,156,328,-5.383095611,0.741661076,-50.19130435
sum,69,20,57,68,135,349,-3.441936529,0.685307883,-50.29411765
training,40,16,78,172,326,632,-9.314641792,0.910603475,-50.48897796
tbh,63,31,46,46,156,342,-3.499934893,0.63230061,-50.54187192
benefit,57,25,39,71,141,333,-4.213134789,0.750106473,-50.657277
iheart,49,13,21,30,294,407,-9.605309461,0.670262094,-50.78769231
balance,49,23,33,69,170,344,-5.602441906,0.769360749,-50.79583333
duplicate,88,32,59,73,135,387,-2.376282747,0.558194474,-50.94736842
layout,454,269,320,290,488,1821,-0.384391072,0.140874993,-51.11681643
variety,30,24,80,260,587,981,-12.55720816,0.894898112,-51.43278302
ticket,87,77,99,114,125,502,-1.507725635,0.916792322,-51.5625
hat,52,12,14,44,270,392,-9.15272252,0.681581667,-51.58730159
reading,210,126,128,114,283,861,-0.878317255,0.291161279,-51.65075377
implement,68,28,77,100,107,380,-2.986547851,0.758970926,-51.76442308
attach,108,83,106,135,127,559,-1.35632792,0.701329457,-51.83269962
management,64,20,38,64,154,340,-4.353565324,0.68697437,-52.00913242
secret,56,20,42,56,181,355,-5.283792469,0.715178817,-52.08823529
situation,56,28,48,59,160,351,-4.256976573,0.7318491,-52.15909091
replay,181,129,183,192,181,866,-0.865883516,0.396485271,-52.38770053
neo,66,30,38,56,154,344,-3.655661471,0.642491559,-52.40758294
gps,95,72,50,59,185,461,-1.951508588,0.483889285,-52.8
core,146,56,70,63,211,546,-1.55269785,0.320967222,-53.14909091
avoid,187,56,68,102,209,622,-1.183663757,0.204138847,-53.17948718
men,58,18,35,46,205,362,-5.932346241,0.673687345,-53.47222222
surf,57,31,31,46,177,342,-4.6051366,0.653562618,-53.63839286
pinterest,34,24,40,99,555,752,-14.50446108,0.774393677,-53.68549618
development,81,25,38,48,166,358,-3.385680538,0.538250088,-53.74883721
printer,41,22,65,139,266,533,-8.110021442,0.900462942,-53.91133005
con,61,31,48,79,142,361,-3.813138609,0.775822064,-54.04054054
cross,56,21,36,65,191,369,-5.762263972,0.733076816,-54.32684825
death,69,22,19,27,198,335,-4.917363184,0.547275703,-54.54867257
invite,191,85,95,111,233,715,-1.095245415,0.266039076,-54.59710145
count,182,115,123,127,237,784,-0.98648277,0.370466598,-54.70136986
relationship,52,32,38,58,180,360,-4.943865872,0.727732848,-54.76987448
film,50,41,50,66,161,368,-4.014513409,0.786082243,-54.87719298
hold,295,195,219,221,331,1261,-0.589765442,0.26782755,-55.04882459
explorer,61,25,42,47,189,364,-4.846884835,0.663773787,-55.06329114
identify,49,26,37,77,198,387,-6.18359785,0.787804362,-55.07246377
combine,81,31,56,65,156,389,-3.039968962,0.614879307,-55.48198198
barbarian,40,22,53,112,438,665,-11.57379471,0.806000946,-55.79673321
concern,129,56,76,111,154,526,-1.61825111,0.419838813,-55.93984962
notice,447,252,351,338,422,1810,-0.439024067,0.074070311,-56.11038108
replace,173,95,69,89,250,676,-1.301234898,0.310355071,-56.17352941
travel,40,22,33,129,453,677,-12.75774327,0.807929395,-56.19210978
walk,49,17,56,95,327,544,-9.194999765,0.801358906,-56.38770686
finish,328,157,179,213,336,1213,-0.62284871,0.135427376,-56.55272727
doctor,41,20,38,115,595,809,-15.08852937,0.77672931,-56.59353024
saver,37,21,58,203,1280,1599,-22.06018855,0.7788585,-56.65431267
content,535,291,332,339,548,2045,-0.381471143,0.09557342,-56.80968468
mother,85,18,27,28,201,359,-4.229762371,0.497235548,-56.97391304
league,41,27,44,106,289,507,-8.672040903,0.832606148,-56.97727273
duo,97,45,62,64,173,441,-2.395419367,0.530075225,-57.07983193
lie,118,28,37,30,210,423,-2.682777449,0.369852217,-57.33609959
apply,113,48,75,85,165,486,-1.980851471,0.501376317,-57.44223108
cat,52,22,29,38,282,423,-8.138127921,0.678539251,-57.47663551
direction,58,34,55,96,147,390,-4.137674598,0.851192283,-57.55327869
tom,46,24,36,53,327,486,-9.344894544,0.724802638,-57.76902887
technology,57,13,26,88,297,481,-9.280522692,0.756839136,-57.94041451
ground,61,33,59,76,167,396,-4.128672832,0.783492411,-58.01229508
evernote,42,20,50,152,693,957,-15.69552337,0.795627137,-58.30851064
boss,37,23,52,94,1288,1494,-24.15065518,0.734850535,-58.30947216
pack,57,30,54,84,177,402,-4.859563087,0.811387286,-58.44274809
trap,56,24,40,74,217,411,-6.284062805,0.757878003,-58.53082192
sir,56,22,44,61,247,430,-6.852980271,0.729492543,-58.802589
recover,150,52,53,73,212,540,-1.774411614,0.324505804,-58.91258741
micromax,97,35,62,63,175,432,-2.725915722,0.536847137,-58.9874477
explore,34,33,72,148,371,658,-9.314808078,0.880034626,-59.10769231
thankyou,50,22,39,73,310,494,-8.873703426,0.75546815,-59.12239583
protection,38,24,52,159,867,1140,-17.78609895,0.78494472,-59.13534567
finnish,217,115,164,141,263,900,-0.930364967,0.312480013,-59.2
doc,51,27,56,125,193,452,-6.145690718,0.888631656,-59.43573668
txt,88,32,54,68,169,411,-3.141531996,0.594704548,-59.48319328
supper,48,15,28,130,790,1011,-18.56665062,0.762389685,-59.55266015
timer,85,50,87,136,105,463,-2.4355111,0.634682185,-59.57024793
office,50,18,53,163,357,641,-10.10909064,0.86230627,-59.86180422
archer,44,24,65,110,414,657,-10.34873458,0.810336844,-59.93142857
requirement,96,41,39,79,165,420,-2.790500999,0.540477736,-60.26938776
result,406,194,178,204,463,1445,-0.609862719,0.145594471,-60.27994012
condition,109,37,28,46,203,423,-2.888537407,0.424139716,-60.564
hay,58,12,27,53,431,581,-11.95521514,0.703085609,-60.60618557
tip,51,20,38,90,370,569,-10.32507152,0.769325295,-60.75488069
imagine,59,25,27,45,253,409,-6.901472634,0.667037203,-60.8361204
format,312,185,277,280,287,1341,-0.677621915,0.146689572,-61.37323944
meant,83,38,42,67,183,413,-3.547284142,0.612878107,-62.70119522
band,78,18,48,49,226,419,-5.215694824,0.628418677,-62.90942029
custom,47,44,90,124,166,471,-4.349186436,0.967249201,-62.91408935
hacker,145,34,35,48,228,490,-2.360603678,0.330433796,-63.03249097
thousand,138,54,67,71,215,545,-2.008496747,0.399624346,-63.21254355
girlfriend,67,26,31,43,243,410,-6.03045158,0.638450349,-63.21254355
cash,111,45,56,81,181,474,-2.482046428,0.510868661,-63.27756654
factory,250,69,66,84,314,783,-1.255602576,0.193435503,-63.35839599
boyfriend,58,36,35,35,250,414,-5.982383783,0.644350305,-63.44405594
unit,59,25,89,110,228,511,-5.78641569,0.865488658,-63.68731563
mobil,70,19,36,61,246,432,-6.416610062,0.681041467,-63.7012987
bed,99,31,39,31,223,423,-3.605507023,0.475630219,-63.70196078
crack,63,24,27,66,252,432,-6.938054391,0.701862406,-63.72413793
tick,171,91,133,129,218,742,-1.289513931,0.433703983,-64.23850575
hook,48,22,20,106,652,848,-16.31024988,0.751331443,-64.35836627
husband,60,26,41,49,289,465,-7.328386774,0.689723592,-64.67256637
road,53,26,38,107,318,542,-8.886044469,0.797150333,-64.97652582
stress,58,17,28,72,455,630,-12.03358948,0.724646504,-65.06060606
torrent,100,35,22,60,200,417,-3.493935537,0.496564138,-65.13409962
series,54,38,96,114,197,499,-4.754544079,0.917093666,-65.27884615
inform,65,28,42,94,214,443,-5.805070391,0.773327664,-65.40453074
emergency,96,29,23,41,220,409,-4.048231798,0.4984283,-65.40458015
draw,76,55,75,102,159,467,-2.946768988,0.835892086,-65.49618321
dad,63,15,46,58,411,593,-10.2605938,0.71023161,-65.7212766
jesus,83,16,31,28,263,421,-5.961448937,0.56987958,-65.75342466
navigation,80,57,77,88,175,477,-2.85199969,0.760659298,-65.86363636
depend,50,37,58,107,242,494,-6.409549186,0.851334473,-65.87428571
surprise,59,31,32,67,262,451,-6.901807029,0.717785989,-65.90606061
survive,43,28,157,360,494,1082,-9.252992344,0.955546946,-65.93684211
serve,63,31,48,89,221,452,-5.72943574,0.777561901,-65.9807074
target,60,43,71,129,158,461,-4.273239666,0.910587514,-66.44444444
cousin,55,27,32,52,372,538,-9.645135605,0.702587383,-66.79058824
reward,58,23,85,136,306,608,-7.610047333,0.867197639,-66.82167043
feeling,64,26,39,65,278,472,-7.076644932,0.710146459,-66.92732558
playstore,113,32,36,41,229,451,-3.373232219,0.451190626,-67.34317343
shortcut,85,48,79,105,164,481,-3.036216437,0.789353662,-67.4962963
camp,40,32,146,387,601,1206,-10.3270129,0.945508184,-67.61172902
patience,52,24,34,140,507,757,-12.70036809,0.795193073,-67.85030864
gig,90,24,15,22,258,409,-5.306273103,0.512376016,-67.93594306
community,78,14,42,76,271,481,-6.857444154,0.699754036,-68.14655172
maintenance,100,40,70,78,197,485,-3.145120782,0.612480549,-68.9673913
shop,74,21,34,75,265,469,-6.741692069,0.698778968,-68.97360704
townhall,51,30,58,96,421,656,-9.961810128,0.778263518,-69.01930502
visit,95,57,67,65,214,498,-2.972149329,0.593448566,-69.39642857
history,394,178,251,181,470,1474,-0.704760585,0.186534823,-69.42791411
category,55,42,82,135,201,515,-5.146186483,0.931191236,-69.50148368
grade,78,35,59,95,197,464,-4.393979941,0.755343492,-69.64505119
donate,45,27,141,515,1436,2164,-16.57759749,0.869798739,-70.26997951
soda,55,31,109,98,354,647,-7.30563741,0.812031793,-70.29139073
children,94,21,35,56,238,444,-4.934342687,0.581488533,-70.38644068
gain,89,45,77,104,179,494,-3.305922054,0.758642239,-70.82746479
kindle,114,38,43,87,197,479,-3.106033087,0.524877567,-70.86315789
animation,46,50,86,145,220,547,-5.408588355,0.953290162,-71.29234973
tech,107,31,41,60,225,464,-3.766623101,0.527298713,-71.44405594
whatsup,80,19,52,82,269,502,-6.369246719,0.713996153,-71.59090909
dog,83,17,19,55,292,466,-7.133373328,0.629959255,-71.68678161
aspect,69,40,44,99,217,469,-5.210529555,0.771105306,-71.829653
brain,66,16,21,121,507,731,-12.80539462,0.757282266,-72.04769475
angela,91,15,36,32,297,471,-6.336882754,0.580223702,-72.30606061
wheel,171,97,173,192,175,808,-1.433570154,0.439385249,-72.36684783
plenty,107,43,39,72,217,478,-3.414306379,0.538320814,-72.37586207
solution,267,132,177,165,323,1064,-1.007015374,0.288979967,-72.80163599
left,666,294,404,423,616,2403,-0.412157417,0.029488971,-72.99903846
form,119,45,65,94,201,524,-2.814497753,0.554928407,-73.02364865
wit,68,30,41,86,291,516,-7.11472089,0.739910952,-73.07142857
regard,121,36,71,93,200,521,-2.924687107,0.548962613,-73.08843537
cellphone,113,37,46,51,241,488,-3.546727088,0.498742755,-73.18088737
sharing,50,34,81,219,398,782,-9.30986894,0.907345251,-73.30906149
root,123,48,71,70,229,541,-2.783277375,0.507273635,-73.38666667
worry,56,27,34,130,579,826,-13.36434774,0.773414254,-74.06197183
lenovo,165,89,78,98,261,691,-1.838494549,0.414995284,-74.375
reminder,60,32,51,137,327,607,-8.258732314,0.830267925,-74.4
functionality,279,174,193,211,331,1188,-0.900074002,0.340186946,-74.41252302
smiley,64,61,123,142,165,555,-3.305070817,0.957809882,-74.45454545
control,653,378,440,494,618,2583,-0.41895494,0.062324444,-75.10512129
known,107,31,38,70,232,478,-4.090504447,0.55740841,-75.23432343
peace,74,26,21,51,345,517,-8.255099858,0.655760008,-75.30478589
jam,63,31,54,74,389,611,-8.764530231,0.732680623,-75.54956897
commercia,93,48,65,88,216,510,-3.68657171,0.682540633,-75.88852459
customization,98,45,77,105,199,524,-3.445427205,0.719259269,-76.01311475
remind,62,34,33,93,357,579,-8.736060959,0.748708165,-76.13747228
heat,210,77,126,133,258,804,-1.488216988,0.332684392,-76.40816327
understand,838,406,462,482,844,3032,-0.358163321,0.0644245,-76.93293142
multi,99,50,95,100,207,551,-3.208306512,0.725175317,-76.94805195
round,110,44,48,89,218,509,-3.484673737,0.584069494,-76.99675325
ace,73,36,58,60,306,533,-6.333157087,0.690160013,-77.02997275
droid,226,90,81,113,305,815,-1.535598626,0.291005811,-77.16945107
remain,212,120,164,201,232,929,-1.259887531,0.43168059,-77.49539171
rating,1442,612,699,739,1396,4888,-0.213163869,0.013634714,-77.92837079
shield,179,94,144,169,213,799,-1.543948442,0.509973281,-77.97911227
daughter,72,23,31,76,436,638,-10.20808128,0.709597813,-78.03508772
describe,71,18,27,73,700,889,-15.15829962,0.708582847,-79.53488372
giant,65,42,41,93,319,560,-7.287551063,0.751300654,-79.75786925
translation,71,62,112,120,211,576,-3.685088628,0.903510808,-79.91566265
enemy,63,39,57,128,333,620,-7.699687037,0.81797374,-80.03679654
applock,54,47,86,100,373,660,-7.477717349,0.800409965,-80.05063291
attention,142,47,76,105,224,594,-2.686317369,0.512239196,-80.60606061
effort,113,42,37,86,236,514,-3.855388937,0.567051229,-80.65634675
advice,119,25,45,62,264,515,-4.338230358,0.535375397,-80.70336391
stage,88,51,73,96,235,543,-4.128836754,0.737214383,-80.96385542
claim,142,55,55,90,244,586,-2.760562079,0.476375471,-80.97313433
operate,88,21,52,112,307,580,-6.972517311,0.74512955,-81.19047619
doubt,72,28,69,101,413,683,-8.711865023,0.761883475,-81.19223301
grow,72,33,57,102,352,616,-7.733872636,0.763118021,-81.30549451
bro,71,24,49,73,569,786,-11.88663217,0.715101556,-81.66718507
city,68,45,72,100,301,586,-6.191303377,0.787634756,-81.67164179
art,57,43,93,142,385,720,-7.853220252,0.852381216,-81.67992424
cam,135,86,118,109,242,690,-2.155928912,0.616677493,-81.98863636
owner,112,28,46,80,264,530,-4.710084971,0.598678787,-83.37391304
case,188,90,114,129,268,789,-1.772487815,0.440584767,-83.41959799
hero,64,26,73,212,905,1280,-15.54874622,0.799144842,-83.59302326
mast,58,30,60,248,1400,1796,-20.81336,0.779993454,-84.19648272
finger,105,48,76,100,240,569,-3.849417475,0.687243928,-84.4516129
prob,134,70,119,135,213,671,-2.398164655,0.686144102,-84.58452722
lite,112,54,62,70,268,566,-3.736961192,0.580219341,-84.73156342
decrease,96,70,115,138,201,620,-3.030463611,0.883274381,-84.97352941
butt,111,45,60,84,259,559,-4.044822385,0.615879586,-85.34593023
shuffle,86,70,132,222,123,633,-3.364116512,0.604113978,-85.76011561
body,90,30,60,78,347,605,-6.785549074,0.692361887,-86.6314554
waze,64,47,37,117,391,656,-8.631082988,0.771012465,-87.35559921
led,60,35,66,142,928,1231,-15.91766367,0.7603917,-87.39495798
advantage,65,33,68,164,724,1054,-13.2707236,0.787189891,-87.97525309
agree,218,90,101,116,315,840,-1.800738855,0.359805817,-87.97916667
caller,60,47,71,165,419,762,-8.701821116,0.846618852,-88.06153846
fone,180,52,54,69,305,660,-2.699520685,0.382656605,-88.22933333
copy,326,213,300,300,345,1484,-0.886906859,0.391029987,-88.60681115
air,92,48,123,119,270,652,-4.447913768,0.807860616,-90.02307692
mate,84,21,66,172,546,889,-10.86641817,0.797964461,-90.37273992
wife,89,35,45,71,383,623,-7.456235004,0.675730025,-90.65934066
handle,103,64,65,121,244,597,-3.885252733,0.725638943,-90.8852459
cheat,206,85,113,110,313,827,-1.959478195,0.399929572,-90.90566038
apk,111,30,58,68,333,600,-5.685677483,0.621751768,-91.84079602
dose,175,41,64,81,295,656,-2.972653891,0.4224963,-92.09549072
fill,227,88,99,138,307,859,-1.81334201,0.356030404,-92.10762332
emoticon,84,68,142,212,173,679,-3.721336772,0.845356944,-92.35492228
perform,104,53,62,105,276,600,-4.553381708,0.692820323,-92.64921466
wechat,159,65,56,80,302,662,-2.997372667,0.461185845,-92.81984334
concept,79,65,86,134,270,634,-4.823480625,0.847379169,-93.08641975
ring,228,164,164,163,351,1070,-1.399179339,0.47533851,-93.09902913
spot,100,59,86,110,273,628,-4.262169808,0.741969239,-93.33333333
detect,107,54,66,86,298,611,-4.562798111,0.652500301,-93.83376623
shot,149,80,124,124,264,741,-2.496100013,0.624783145,-94.01028278
source,80,43,58,125,389,695,-7.753072144,0.773237597,-94.14368932
satisfy,85,47,65,119,337,653,-6.446412739,0.768976708,-94.29321663
sing,117,48,66,104,280,615,-4.34009,0.655896693,-94.42597403
editor,61,51,61,124,570,867,-10.67832905,0.771489759,-94.62733813
bomb,72,32,75,142,922,1243,-15.104452,0.756091374,-94.64788732
threat,96,29,29,74,432,660,-8.561471984,0.666068139,-94.68639053
purchase,466,223,276,311,488,1764,-0.780780201,0.177046805,-94.875
cover,210,111,148,186,270,925,-1.698167579,0.508668729,-95.12035011
baby,83,26,32,95,729,965,-13.93832924,0.714526764,-95.33333333
check,1869,823,983,894,1897,6466,-0.225201922,0.037084555,-95.48961318
sell,267,92,106,130,359,954,-1.693101626,0.300036164,-95.51020408
watt,144,42,69,83,300,638,-3.821577771,0.53994727,-95.93489583
promise,93,39,56,86,395,669,-7.263817487,0.697085251,-96.30082988
organize,73,31,60,233,1073,1470,-16.97260241,0.786765829,-96.56465187
coin,73,45,105,202,437,862,-8.179842793,0.878249372,-96.8734375
admin,114,47,99,174,231,665,-4.237868566,0.803254224,-97.35960591
bangladesh,145,36,72,67,324,644,-4.144921289,0.529250231,-97.5
optimize,105,67,85,120,284,661,-4.215584571,0.745294471,-99.10123457
font,243,177,247,293,258,1218,-1.322724478,0.548113545,-99.91123188
ang,114,39,29,47,395,624,-6.543103998,0.582613804,-100.4650113
customize,95,61,74,155,286,671,-5.143144349,0.816395698,-101.2330317
meet,81,29,56,231,1084,1481,-16.95170508,0.780507944,-101.637538
ios,302,193,282,304,319,1400,-1.134573166,0.455039841,-101.7435897
introduce,94,45,100,174,343,756,-6.325591575,0.849481205,-102.1621622
rule,116,31,41,76,403,667,-6.951871371,0.634062911,-102.3666667
india,109,30,57,103,417,716,-7.450315501,0.696006467,-102.3800384
addition,100,55,85,169,284,693,-5.187132967,0.833800228,-102.3964758
jackpot,132,89,189,201,211,822,-2.576215082,0.819643275,-102.6682809
desire,134,84,90,140,272,720,-3.175714809,0.692027191,-102.8716707
reader,117,55,72,126,303,673,-4.70628384,0.709393187,-103.3976744
maker,113,22,51,96,482,764,-8.616322434,0.684665982,-104.0552677
creator,114,28,37,73,455,707,-8.016115099,0.643758212,-104.3440454
apus,73,40,64,171,1303,1651,-18.76423123,0.750175195,-105.1891525
tube,95,53,56,99,417,720,-7.12356394,0.707999593,-106.0580271
bonus,97,61,99,151,327,735,-5.36996575,0.823412345,-106.2212944
yea,81,38,90,162,887,1258,-13.55020145,0.766757826,-106.2857143
adobe,143,61,62,113,314,693,-3.996269454,0.598557513,-106.8107477
dragon,67,58,152,208,664,1149,-9.50762017,0.848195524,-107.814433
mix,103,70,91,119,340,723,-4.957375705,0.747103216,-108.1826087
btw,124,51,86,130,327,718,-4.901932235,0.714339171,-108.3668122
capture,90,81,88,131,333,723,-4.998872914,0.791070022,-108.3784946
ipad,148,86,102,101,336,773,-3.28868068,0.594233159,-108.9155251
realize,209,73,101,110,350,843,-2.644782698,0.443735718,-109.2711497
character,88,51,89,210,428,866,-7.797481941,0.858275306,-109.3270736
purpose,256,124,134,202,332,1048,-1.763602471,0.418284155,-109.671028
pakistan,96,38,71,148,571,924,-9.776268621,0.763220643,-109.6875
collect,143,44,84,137,315,723,-4.506352603,0.667279011,-109.9779249
detail,215,113,107,164,330,929,-2.176560919,0.484549021,-110.3313131
army,73,49,181,450,798,1551,-10.79073506,0.927036911,-110.8871097
lack,260,188,346,390,206,1390,-1.626402041,0.169442272,-111.3098827
car,101,61,97,95,419,773,-6.121101204,0.712559542,-111.4097087
flaw,114,83,132,204,249,782,-3.723412946,0.906093313,-111.6475771
boy,93,43,50,83,673,942,-11.22481888,0.698260955,-112.2060766
spent,274,82,101,105,416,978,-2.201056763,0.333409792,-112.8448276
board,102,74,130,174,317,797,-4.691216398,0.877223789,-113.3231707
size,618,384,610,603,527,2742,-0.732978811,0.05916767,-113.5137047
son,110,28,48,138,623,947,-10.69432258,0.728745539,-113.644357
sister,103,48,71,84,518,824,-8.149019484,0.689960337,-113.6849088
regret,164,34,23,39,425,685,-5.424346031,0.487457546,-113.8365591
consuming,148,50,106,160,309,773,-4.246781896,0.708147242,-114.7425532
tone,80,76,96,203,380,835,-6.466619469,0.884509389,-114.7928082
defense,71,58,162,306,819,1416,-10.85508378,0.874149993,-114.991119
fire,179,35,55,94,374,737,-4.435664844,0.513791861,-116.4392324
season,91,60,181,285,364,981,-6.109579478,0.949821482,-116.4553846
pay,1931,745,917,1075,1723,6391,-0.222938088,-0.026168327,-116.6823866
advance,183,101,161,187,296,928,-2.516036655,0.698365906,-117.1797521
explain,216,66,106,112,372,872,-2.924222154,0.457999775,-117.8680412
fit,120,70,104,191,308,793,-4.702732189,0.831908983,-118.038
course,147,51,79,116,373,766,-4.902794443,0.637908079,-118.1816327
selfie,85,65,97,152,556,955,-8.512301649,0.787600978,-118.8406206
fight,85,55,103,182,739,1164,-10.87754452,0.7909911,-119.4370933
task,155,95,145,165,313,873,-3.093846801,0.745023825,-119.473904
navigate,157,84,94,161,317,813,-3.535907195,0.673392252,-119.736952
fault,139,64,74,130,366,773,-4.8595846,0.669960699,-120.2655936
speak,104,75,92,120,424,815,-5.961885651,0.737643075,-120.5504587
transfer,133,58,110,182,333,816,-4.889466197,0.790006406,-120.5581395
cleaning,83,47,104,276,1422,1932,-17.23713343,0.784916583,-120.8993526
fall,133,64,84,110,398,789,-5.18907843,0.665814537,-120.978389
backup,172,74,160,150,335,891,-3.23740866,0.664405634,-121.4670782
enable,250,190,266,307,301,1314,-1.539279144,0.734634655,-121.6551724
calendar,195,149,182,237,295,1058,-2.066615304,0.809065374,-121.6885553
interest,125,62,92,144,388,811,-5.507615595,0.739110448,-121.6885553
strategy,91,33,85,564,4375,5148,-32.9561382,0.764245911,-121.8370445
develop,145,44,86,151,387,813,-5.562046475,0.702709505,-123.0241187
protect,91,40,88,293,1778,2290,-20.36068048,0.770493099,-123.5907336
virtue,106,32,42,144,1110,1434,-16.34900392,0.724775185,-123.6047809
rock,88,40,81,326,2845,3380,-27.48168236,0.753099044,-123.7537831
challenge,87,48,132,387,1208,1862,-14.57149126,0.84052436,-124.4110276
pin,146,92,148,208,295,889,-3.491640556,0.846684192,-125.6646825
mark,287,126,190,197,397,1197,-1.86981089,0.437699408,-125.9394958
class,128,22,51,99,815,1115,-12.29636482,0.687955924,-126.0808743
sleep,118,63,95,127,467,870,-6.513583692,0.727345633,-126.3294118
mom,127,27,91,129,722,1096,-10.4177749,0.719087532,-126.8016432
window,512,223,301,346,544,1926,-1.019640667,0.214178744,-128.0359147
house,114,52,61,115,604,946,-9.069208135,0.705634258,-128.2652778
drive,270,148,218,225,378,1239,-1.8175327,0.545851978,-128.3360927
progress,317,132,203,238,392,1282,-1.726719033,0.401151437,-129.0808241
future,108,50,101,231,640,1130,-9.573839564,0.817477688,-130.0080275
deserver,139,34,54,85,611,923,-8.844919041,0.651073726,-130.5624103
emoji,156,133,217,283,244,1033,-2.638309965,0.832858475,-130.719697
hit,514,309,336,336,643,2138,-0.973073804,0.30965605,-131.1673469
catch,109,63,97,169,550,988,-7.961057557,0.778432637,-131.4319444
beach,109,50,137,229,709,1234,-9.660641287,0.818688478,-132.7369542
spell,88,60,122,324,1143,1737,-13.90120835,0.821940961,-133.876703
complex,145,74,119,150,411,899,-4.895219685,0.724411397,-133.8790036
heart,107,45,87,139,1103,1481,-14.42220529,0.729218732,-134.1673371
alert,220,139,139,176,397,1071,-2.508878528,0.575131858,-134.2160279
selection,101,84,166,224,464,1039,-6.136006403,0.891407051,-135.7880987
example,170,109,205,241,305,1030,-3.02249606,0.86233538,-136.6727605
market,133,48,68,103,635,987,-8.782599761,0.678487712,-137.1772666
secure,112,43,60,201,1102,1518,-14.914583,0.750321776,-137.3374233
laptop,274,122,134,169,437,1136,-2.375781121,0.447915013,-137.3476112
ringtone,89,75,96,215,784,1259,-10.72256735,0.799059882,-137.775
platform,128,49,66,198,622,1063,-9.22665064,0.76099031,-139.408039
hide,351,167,298,343,366,1525,-1.572667964,0.401124528,-139.6183099
deal,312,142,163,193,464,1274,-2.052763233,0.418351757,-140.3723404
set,1131,569,712,719,1134,4265,-0.498772987,0.094116384,-140.3737864
working,135,46,98,203,598,1080,-8.451198158,0.774603604,-140.6982544
print,109,62,188,325,626,1310,-8.272532956,0.905091784,-140.9243697
advertise,335,146,135,208,473,1297,-1.986036386,0.372538709,-141.3489736
streaming,158,129,152,165,402,1006,-3.441518456,0.732807648,-141.971831
price,107,61,207,373,694,1442,-8.806622714,0.916461585,-142.2574906
bubble,325,139,188,229,440,1321,-1.94422962,0.422655262,-142.2761194
school,125,44,68,134,908,1279,-12.27216011,0.714326287,-142.2914669
morning,280,117,127,117,503,1144,-2.664177675,0.419248486,-142.921095
channel,118,67,98,188,635,1106,-8.617693335,0.775292116,-144.0145631
nyc,78,74,222,701,1913,2988,-15.61368815,0.872375337,-144.0481836
period,204,78,97,131,445,955,-4.053972314,0.564284462,-144.1975737
widget,548,521,806,682,554,3111,-0.77686412,0.227637885,-144.454325
test,309,115,148,191,452,1215,-2.293295258,0.414833305,-144.5263975
dude,155,49,53,88,607,952,-7.845419925,0.629833359,-144.6192529
action,190,76,96,147,438,947,-4.408936517,0.614336167,-145.3464164
area,158,93,128,219,376,974,-4.374009513,0.79799603,-145.4496644
builder,86,68,302,867,1718,3041,-13.41935934,0.918464589,-145.7095901
fact,900,405,521,577,894,3297,-0.671956188,0.112135369,-147.2798913
style,128,83,150,195,515,1071,-6.216832228,0.810104907,-148.7876231
difference,126,95,162,206,467,1056,-5.467818509,0.842270237,-148.8783383
figure,336,150,216,323,378,1403,-1.881285065,0.430834648,-149.1524217
sear,344,200,239,283,468,1534,-1.699266341,0.49934867,-150.0199468
heard,212,103,114,156,445,1030,-3.613820145,0.584921025,-150.1262458
translate,144,108,140,191,433,1016,-4.635964497,0.792775693,-150.5856
sms,476,177,191,225,624,1693,-1.566224061,0.270994537,-150.8047059
apple,245,135,203,227,403,1213,-2.535166036,0.652293391,-150.9508716
manager,172,92,112,138,477,991,-4.736634329,0.653557644,-150.9983766
destroy,302,87,104,143,497,1133,-2.927327013,0.406616913,-152.7145086
info,727,223,251,351,782,2334,-1.015905729,0.140616169,-153.468254
description,177,95,153,186,437,1048,-4.26532437,0.732026886,-153.5625
building,106,70,233,539,980,1928,-10.60397983,0.922222872,-156.3888158
gif,149,98,247,456,221,1171,-4.667482372,0.578339479,-157.2861357
question,220,70,160,163,471,1084,-4.127639323,0.619325466,-157.6440945
smartphone,137,63,97,173,758,1228,-9.430841158,0.738628886,-157.6512876
match,216,130,220,268,374,1208,-2.959920552,0.80504553,-159.7387247
castle,137,59,113,267,776,1352,-9.821264471,0.802477825,-159.8266284
earn,155,79,154,263,482,1133,-5.899495871,0.843341778,-160.9718499
document,235,109,143,279,369,1135,-3.283023632,0.660971147,-161.6024653
episode,192,120,213,316,336,1177,-3.476641007,0.851363566,-162.9709035
antivirus,106,69,121,367,2187,2850,-19.90563588,0.773602168,-163.8763209
train,154,67,127,257,598,1203,-7.447386889,0.806760583,-164.4252336
event,226,187,223,265,423,1324,-2.514868864,0.805540512,-165.2394775
trophy,163,118,233,254,429,1197,-4.060532487,0.886521917,-165.7368421
khan,104,93,119,167,1103,1586,-12.13026159,0.74426286,-167.1549961
eye,215,66,113,148,544,1086,-5.191462206,0.613878994,-167.2467532
facility,186,78,182,305,415,1166,-4.928449258,0.835970298,-167.6005548
beat,123,72,97,213,1140,1645,-13.00752835,0.753373095,-167.6277696
remember,250,129,170,152,527,1228,-3.269265652,0.557085813,-167.6470588
emojis,227,195,340,348,355,1465,-2.243368767,0.852120319,-168.8394886
moto,320,177,208,257,497,1459,-2.255332303,0.541170691,-169.5178808
unlock,305,178,288,296,448,1515,-2.132983723,0.664819075,-169.5624161
hack,763,191,214,201,960,2329,-1.331415527,0.173597121,-170.1247849
map,289,194,257,284,462,1486,-2.197129502,0.692265847,-170.4042838
plan,255,109,143,146,542,1195,-3.67606863,0.542538065,-171.6400581
lyric,106,107,248,428,663,1552,-7.3861755,0.956239217,-172.0622711
amount,470,239,309,379,558,1955,-1.50037026,0.39468561,-172.5799574
everybody,183,62,86,126,700,1157,-7.640341871,0.652837215,-172.8246675
opinion,173,66,130,223,640,1232,-7.270607401,0.758390483,-173.3333333
charge,525,204,226,227,732,1914,-1.697668352,0.292642881,-174.8958333
line,671,382,421,434,830,2738,-1.061242407,0.30077007,-175.8055336
adduct,119,60,176,1013,8392,9760,-36.64691029,0.764089828,-176.5553902
girl,160,57,99,171,988,1475,-11.04285457,0.717293199,-177.0310345
offer,218,144,180,245,466,1253,-3.520410519,0.747189247,-177.9311798
luck,237,112,108,162,553,1172,-4.270934554,0.58116117,-178.9106145
artist,125,86,148,347,1034,1740,-11.1325591,0.828971355,-179.4790159
messaging,739,224,234,345,839,2381,-1.241610979,0.174044006,-179.7839662
chance,225,99,180,190,566,1260,-4.604817708,0.67341751,-185.4689564
firefox,221,109,107,138,629,1204,-5.182044845,0.602140281,-188.3424479
manage,223,128,135,222,540,1248,-4.384305221,0.682669755,-189.6094364
brown,211,134,146,205,567,1263,-4.55337809,0.691343362,-191.1280724
ton,253,103,115,145,633,1249,-4.783773467,0.570595545,-193.394095
graphic,138,85,126,334,1321,2004,-13.17694446,0.790055883,-193.7004831
killer,220,62,79,218,688,1267,-7.212767116,0.679460901,-194.6990077
limit,293,165,297,383,416,1554,-2.736420031,0.752264085,-195.64875
trust,239,63,59,129,727,1217,-6.852496485,0.588481585,-195.8716453
member,166,63,190,438,1174,2031,-11.50042097,0.838687826,-197.2039678
blow,273,68,56,95,719,1211,-5.834022807,0.517821841,-198.4858896
compare,219,133,224,279,533,1388,-4.260585638,0.804996662,-199.7293973
allow,2037,845,1092,1245,1852,7071,-0.414830099,0.009320642,-200.0790833
wallpaper,150,83,188,392,1301,2114,-12.06026746,0.818660718,-201.6765053
item,321,172,316,310,524,1643,-2.626119248,0.683926753,-201.7413174
opera,163,95,130,279,896,1563,-9.226236283,0.782564459,-201.9583333
rest,287,156,208,274,540,1465,-3.283827653,0.667465578,-202.1153374
pdf,400,142,269,389,475,1675,-2.42868243,0.480213047,-202.134104
sony,410,206,221,258,664,1759,-2.373473787,0.460284821,-204.552546
playing,161,125,156,217,798,1457,-7.419797404,0.757481375,-205.9281496
learn,195,58,141,338,1020,1752,-10.36491476,0.786600652,-206.526858
swipe,263,213,286,336,505,1603,-2.813346814,0.855581568,-206.7755344
xperia,591,297,333,344,820,2385,-1.617487494,0.355783813,-210.6128755
5star,220,121,203,309,584,1437,-5.087520103,0.810292093,-211.1677852
room,244,82,176,339,600,1441,-5.757218425,0.773689253,-213.2457447
hand,174,95,115,237,1064,1685,-10.3220012,0.740906279,-214.0092166
max,216,96,161,227,763,1463,-6.769981366,0.722569643,-214.1412714
boom,171,81,155,307,1345,2059,-12.29943501,0.770781403,-214.277072
communication,170,70,148,544,1778,2710,-15.31102641,0.816159184,-215.9974171
radio,162,90,127,250,1551,2180,-13.93139257,0.741934805,-217.4789123
reach,314,158,209,261,615,1557,-3.466148256,0.621351123,-217.8928164
desktop,382,232,364,424,528,1930,-2.231666782,0.714988182,-218.1217209
language,223,146,219,307,602,1497,-4.753843617,0.814016718,-219.5604396
pick,263,163,195,266,613,1500,-4.034182757,0.70349876,-219.8079545
earth,313,92,72,173,729,1379,-5.207788858,0.533691129,-223.4573643
scan,291,131,187,235,669,1513,-4.383837412,0.637889526,-225.2883978
title,287,132,184,209,699,1511,-4.529047908,0.622777799,-225.9405941
ebay,267,88,127,155,828,1465,-6.475540764,0.613566796,-227.203252
storage,1076,451,559,551,1243,3880,-0.996072998,0.191909944,-227.2846797
home,1266,762,811,731,1555,5125,-0.766391958,0.235308107,-228.8946218
side,388,239,316,383,608,1934,-2.44052233,0.670764737,-230.4354839
information,788,207,209,328,969,2501,-1.683015243,0.215355031,-231.7349769
raid,200,130,238,362,750,1680,-6.452875692,0.855168442,-232.5624438
forget,397,142,197,219,752,1707,-3.559449172,0.500475354,-240
crop,196,185,441,727,304,1853,-4.670900834,0.534193458,-240.6007752
flashlight,203,50,130,414,4768,5565,-28.85147636,0.733089514,-241.5523828
appreciate,221,135,218,351,770,1695,-6.338398708,0.82111209,-243.4090909
wonder,229,101,156,245,1027,1758,-8.543174319,0.720251983,-244.9347997
iphone,620,391,659,531,804,3005,-1.426298431,0.524146034,-245.4251497
reduce,214,142,297,524,639,1816,-5.861426068,0.924736268,-247.507732
increase,227,153,232,418,680,1710,-5.657822564,0.870238797,-248.9153776
tool,153,128,184,604,1955,3024,-14.62644585,0.827401581,-250.9359375
business,376,135,149,240,781,1681,-4.312873596,0.542751216,-255.4990215
fan,231,144,161,247,940,1723,-7.182306252,0.716305277,-256.996633
movie,264,198,217,264,786,1729,-4.773595904,0.708296611,-259.0333016
box,440,287,341,392,756,2216,-2.554072709,0.633560976,-266.743255
product,355,115,150,229,860,1709,-5.303395905,0.584612553,-267.4761468
believe,364,107,135,190,906,1702,-5.495595145,0.556506578,-268.9152233
suggestion,195,131,315,643,1297,2581,-9.795568479,0.89653234,-271.9103555
mini,302,161,199,289,840,1791,-5.340647331,0.690188636,-273.4725664
age,349,168,197,240,857,1811,-4.645884132,0.603570645,-273.6247723
brother,285,92,128,160,1208,1873,-8.925156911,0.641822669,-273.6289262
weather,197,120,181,548,1824,2870,-13.54727398,0.810088169,-275.3855879
cloud,235,98,157,427,1480,2397,-11.69385848,0.777944514,-275.5324948
communicate,222,94,163,483,2085,3047,-15.07026238,0.776503392,-277.8840016
complain,282,107,160,311,1077,1937,-8.128244906,0.718849469,-280.4967603
track,463,272,363,425,764,2287,-2.666613776,0.641840676,-280.7932773
station,241,187,233,310,934,1905,-6.236428599,0.764121649,-281.1759036
tango,216,135,224,305,1536,2416,-10.84725613,0.751012995,-284.7339848
battle,193,131,388,896,1764,3372,-11.5244487,0.909493132,-285.3062758
complaint,259,92,188,644,1386,2569,-11.0686487,0.835967768,-290.9935992
kill,1058,371,383,548,1258,3618,-1.490495724,0.223151614,-298.3453237
editing,235,190,240,504,928,2097,-6.879281805,0.866801974,-299.3593859
gmail,557,273,303,385,915,2433,-2.726900745,0.496477117,-300.2075327
thumb,256,102,133,421,1864,2776,-13.48066985,0.752957973,-302.6216098
suggest,307,153,212,396,945,2013,-6.41184629,0.757599672,-302.6385991
guess,587,254,601,552,764,2758,-2.31067074,0.556284025,-303.682612
date,683,288,369,401,1016,2757,-2.313053287,0.411460829,-305.7207334
material,307,230,478,601,653,2269,-4.040655042,0.919766317,-307.3673307
ability,311,190,377,637,662,2177,-4.86336543,0.878412642,-308.1507692
effect,247,175,299,535,1039,2295,-7.32248288,0.875199883,-309.3942857
saga,238,101,305,755,3040,4439,-16.87218211,0.805855304,-309.5468915
type,1091,608,637,659,1423,4418,-1.294528148,0.31319333,-312.5780125
loot,271,170,248,425,1111,2225,-7.462280287,0.797529017,-314.892648
soundcloud,246,127,210,444,1984,3011,-13.05342684,0.767726816,-316.4141622
include,461,240,336,519,759,2315,-3.355099726,0.699186062,-316.6958561
mail,893,444,460,596,1157,3550,-1.678209905,0.349039369,-317.336374
expect,348,174,254,374,965,2115,-5.608872258,0.723954407,-318.8738806
self,487,194,243,281,999,2204,-3.996633093,0.530074627,-318.9055425
join,246,108,203,427,3203,4187,-18.6352718,0.742406201,-320.2919306
cost,287,127,355,739,1118,2626,-8.212802214,0.897900927,-322.3062433
hall,229,135,331,698,2573,3966,-14.5212602,0.815907084,-324.283313
provide,383,199,312,477,856,2227,-4.671404187,0.771057928,-328.2106447
computer,489,234,336,388,942,2389,-3.58919679,0.608736349,-330.1788129
review,1189,400,469,598,1409,4065,-1.490020159,0.221223666,-330.9860558
country,344,124,221,367,1242,2298,-7.868816769,0.719258575,-332.3782609
moment,351,163,217,416,1058,2205,-6.510654103,0.733235117,-335.1864407
mine,524,252,402,371,995,2544,-3.297176494,0.581456897,-335.3547915
bore,290,135,313,409,1612,2759,-9.795810896,0.767973772,-336.2492582
follower,458,285,447,449,951,2590,-3.499105455,0.719903896,-348.8993576
cell,422,150,174,266,1241,2253,-6.563810504,0.610111795,-355.2751989
booster,290,169,298,495,1755,3007,-10.24489052,0.785524111,-365.9973345
king,355,103,180,342,1923,2903,-11.61009204,0.703974131,-366.0251545
playlist,341,310,733,892,650,2926,-3.916041714,0.7506765,-376.4951393
launcher,275,155,286,643,2995,4354,-15.56691962,0.780171776,-379.9527343
mode,495,335,472,620,914,2836,-3.374419214,0.812041315,-381.123127
town,275,159,355,792,2824,4405,-14.37107922,0.814703349,-382.6845452
resource,401,193,355,608,1105,2662,-6.121626053,0.81730375,-388.4509918
win,393,223,318,511,1191,2636,-6.129274287,0.772231808,-393.4597769
yahoo,465,177,206,447,1215,2510,-6.185250129,0.666146401,-394.383644
kid,477,127,190,293,1449,2536,-7.312289097,0.61451853,-395.0028686
interface,363,246,346,573,1179,2707,-6.195684722,0.824302526,-397.7353109
function,950,523,698,843,1183,4197,-1.864519195,0.496703712,-402.1322151
mind,347,153,214,460,2250,3424,-12.35862454,0.736468016,-408.4138694
night,371,174,248,427,1763,2983,-9.503988955,0.728010383,-409.9361022
performance,418,189,261,453,1417,2738,-7.312451324,0.71806441,-410.424372
suppose,600,265,290,458,1191,2804,-4.131599925,0.575880278,-411.4812121
boost,256,216,405,899,3094,4870,-14.2669912,0.826899618,-416.9837256
power,467,225,239,338,1497,2766,-6.675620452,0.640521907,-431.4264706
edit,908,571,842,911,1181,4413,-1.955391437,0.644066136,-433.4639274
software,507,177,195,345,1541,2765,-7.09865493,0.622297295,-436.3381028
theme,395,193,451,829,1509,3377,-8.018817591,0.871418382,-440.6797777
month,1731,722,884,886,2114,6337,-1.341563045,0.238416148,-447.296901
color,326,257,498,912,1660,3653,-8.39025171,0.908184147,-451.448115
yeah,362,143,309,731,4137,5682,-17.97653938,0.760890483,-453.415075
spend,480,231,401,592,1396,3100,-6.250268013,0.764970109,-457.1261941
build,408,181,343,834,1854,3620,-9.713304753,0.828944199,-460.5466716
web,910,483,619,718,1366,4096,-2.451625325,0.528741681,-461.9923261
store,765,221,293,380,1481,3140,-4.314773229,0.482840911,-463.8157895
system,834,342,445,586,1363,3570,-3.195570479,0.505757893,-466.5748718
man,557,162,175,286,1821,3001,-7.936326393,0.598452782,-474.0796964
book,837,265,309,430,1504,3345,-3.82918659,0.457108654,-474.2614987
program,600,219,251,408,1552,3030,-5.992033968,0.601707627,-477.1137175
sticker,504,387,711,845,1083,3530,-3.983238768,0.926778595,-479.5251426
die,437,164,344,743,2238,3926,-10.8065952,0.788138932,-480.4694836
search,1284,782,1026,1129,1571,5792,-1.598416463,0.495071717,-485.182525
elixir,332,211,671,1571,3507,6292,-13.46435722,0.893003543,-485.7334121
light,357,185,340,865,5870,7617,-21.49646584,0.757536447,-499.22788
village,479,205,383,707,1825,3599,-8.410066958,0.784392872,-499.755231
team,568,203,248,413,1813,3245,-7.488215506,0.640524781,-504.3825775
lock,1372,834,980,1081,1781,6048,-1.61263506,0.448763805,-505.6905344
virus,531,127,184,456,2558,3856,-11.7402362,0.683718044,-514.9598673
god,517,183,239,350,2324,3613,-10.05403993,0.661137138,-517.2986916
master,369,177,416,1428,8755,11145,-25.81674728,0.774243067,-517.6196976
pass,403,214,421,1075,2770,4883,-12.22842885,0.839175539,-518.6957878
connect,4761,2165,2090,2371,5117,16504,-0.580034458,0.0964907,-519.8256109
choose,762,406,546,753,1353,3820,-3.569488796,0.668755106,-520.4186047
pandora,455,330,327,432,1919,3463,-7.570667631,0.696309783,-523.3316327
part,697,394,564,695,1411,3761,-3.955952462,0.703483552,-526.0465116
base,470,244,434,776,2074,3998,-8.93826632,0.801821626,-535.6857243
site,739,299,345,549,1600,3532,-4.876973058,0.588999746,-536.8972093
mean,992,437,644,666,1639,4378,-3.018480084,0.511584143,-543.226366
media,459,235,360,763,2540,4357,-10.8684059,0.778152896,-548.8059927
miss,1305,878,1205,1338,1580,6306,-1.708610694,0.627038008,-549.9280576
flag,546,137,412,817,2682,4594,-11.29515156,0.770906242,-550.3268571
wall,455,265,702,1200,2029,4651,-8.50508741,0.912864513,-560.0585139
gold,435,265,638,1303,2874,5515,-11.08441163,0.877901936,-583.3836764
person,1056,590,839,926,1633,5044,-2.664590871,0.606807714,-587.3871094
experience,623,320,339,654,1867,3803,-6.695617427,0.699773652,-590.6550357
service,1455,519,559,717,2122,5372,-2.547949366,0.347450072,-601.540493
filter,666,555,1110,1108,1330,4769,-3.455645605,0.90544435,-609.7474375
recommend,526,154,176,971,6873,8700,-23.21075343,0.739573198,-621.8845124
skype,2258,973,950,936,3088,8205,-1.662977477,0.260047138,-636.7642236
youtube,1239,594,676,628,2182,5319,-2.977502689,0.447348461,-637.4308075
flash,664,548,717,597,1961,4487,-4.624509198,0.698779731,-638.0218835
create,1120,397,519,636,1982,4654,-3.731478916,0.47860303,-638.1512027
job,503,179,508,1937,8823,11950,-23.30342187,0.794821519,-639.6500325
money,1861,541,798,1061,2214,6475,-2.025430827,0.271761003,-640.3598901
place,772,382,517,679,1933,4283,-5.383205208,0.667836499,-644.4661309
bit,465,355,972,1773,2080,5645,-8.11258938,0.951995811,-646.1061235
supercell,554,205,367,629,4442,6197,-15.47066901,0.721129664,-646.1198738
group,839,558,1030,1263,1402,5092,-3.557331787,0.861930845,-664.9152288
family,558,197,357,1139,6234,8485,-19.54628408,0.758966195,-678.4930838
kick,1217,589,661,782,2151,5400,-3.308210477,0.504146205,-694.0998637
design,801,518,808,1055,1767,4949,-4.506820658,0.823190819,-702.7842721
word,627,337,427,583,2990,4964,-9.662790449,0.700298583,-704.4445999
request,779,343,624,810,2279,4835,-6.616073124,0.72475543,-714.8676375
improvement,640,502,1219,1713,1426,5500,-5.162806577,0.852618638,-726.9334395
face,1048,456,649,803,2131,5087,-4.436866004,0.602809998,-733.2708688
touch,665,313,394,883,3163,5418,-10.48756154,0.743208082,-742.1724734
war,550,333,657,1307,4303,7150,-13.05114263,0.814308866,-744.727856
world,636,192,314,1039,7425,9606,-21.4114812,0.737130658,-747.8138216
voice,1743,996,1339,1533,2236,7847,-1.996197829,0.520037824,-748.5941645
quality,1502,1027,1349,1344,2249,7471,-2.143887858,0.627963453,-749.0038954
stay,1267,594,608,829,2318,5616,-3.678158074,0.51238878,-760.6518424
netflix,677,353,544,736,3197,5507,-9.614789935,0.726238756,-760.8014743
idea,831,388,424,734,2525,4902,-7.054342408,0.667494751,-763.4355828
tablet,2388,936,1042,941,3375,8682,-1.972744566,0.283726937,-764.0491082
lol,638,239,415,985,6407,8684,-18.40314722,0.739759867,-773.7278507
feel,743,369,582,919,2749,5362,-8.156879282,0.7521985,-775.3687653
developer,1152,398,452,660,2469,5131,-5.101667304,0.532660744,-782.4373802
troop,538,358,1256,2971,6122,11245,-14.21764286,0.908477697,-808.5230921
enjoy,540,351,675,2477,7620,11663,-18.52746193,0.836939503,-813.2057833
buy,1267,433,693,1015,2250,5658,-4.333247408,0.57507126,-815.0842009
kind,799,515,1156,1212,2393,6075,-5.768649969,0.857169066,-835.4589573
coc,680,255,497,1066,8141,10639,-20.53869151,0.737177526,-840.8549088
sound,1916,1310,1639,1575,2794,9234,-1.916502201,0.558981567,-844.0414188
speed,691,389,655,1305,4532,7572,-12.3774653,0.79041097,-880.8353888
player,700,461,763,1408,3548,6880,-9.773204857,0.831116973,-889.6086343
follow,2146,1375,1761,1516,3204,10002,-1.911210968,0.486425441,-894.4880322
live,792,373,657,1135,4186,7143,-11.13741351,0.76249506,-910.5403983
security,829,360,432,850,4894,7365,-12.89927806,0.707877054,-943.5073977
improve,904,506,1135,1919,2381,6845,-6.578642764,0.902304698,-948.1027668
attack,765,497,1110,1830,3529,7731,-8.954442196,0.89221329,-965.3938433
name,1332,548,916,1161,2769,6726,-4.925668821,0.649645582,-980.9336047
listen,1018,567,759,980,3347,6671,-7.110210788,0.703474551,-1004.808688
galaxy,3980,2084,2089,2036,5301,15490,-1.464537194,0.276438818,-1052.159308
text,1981,924,1200,1296,3302,8703,-3.19990205,0.49870903,-1069.766906
crush,874,370,844,2156,8235,12479,-17.00815466,0.796720515,-1095.8444
wait,2687,1051,1329,1923,3500,10490,-2.577565316,0.393460481,-1161.544063
seem,1683,1168,1661,2215,2615,9342,-3.25658375,0.824844103,-1168.310495
everyone,1379,467,583,861,4242,7532,-7.989205066,0.616664229,-1178.620494
candy,914,425,992,2435,9478,14244,-17.59324899,0.80031551,-1189.286554
rate,2184,894,1389,1811,3208,9486,-3.268522041,0.534902461,-1190.505777
move,1963,1018,1560,1784,3222,9547,-3.383526233,0.636956891,-1206.02157
samsung,2982,1460,1603,1667,4491,12203,-2.423172561,0.392277099,-1237.893814
hope,1153,704,1226,1706,4054,8843,-7.561371526,0.811281678,-1258.770005
google,2548,945,1190,1457,4027,10167,-3.30904377,0.431482944,-1268.286964
share,984,643,1076,2365,6440,11508,-12.37532636,0.830905661,-1327.02521
file,1488,721,1132,1786,3916,9043,-6.56107067,0.752873494,-1353.591092
viber,1589,723,967,1190,4460,8929,-6.687778231,0.642290194,-1366.270395
made,2428,802,822,1081,4549,9682,-4.415084266,0.444867218,-1377.091103
year,1486,610,696,1040,5154,8986,-8.696243845,0.64359239,-1387.168039
clash,1107,390,886,2335,20323,25041,-27.96103751,0.743112753,-1398.966327
life,1263,446,571,1262,8526,12068,-15.65653144,0.705589117,-1411.287159
user,3056,1233,1623,2183,4228,12323,-2.839661596,0.433880973,-1419.74111
take,10797,5344,6988,7344,10373,40846,-0.680381189,0.0779875,-1435.816232
come,3940,1953,2214,2363,5517,15987,-2.155025316,0.372712229,-1486.0269
gem,1218,559,1468,3101,8415,14761,-13.76280095,0.838436073,-1503.511505
put,2634,1205,1744,1957,4372,11912,-3.501984113,0.545987117,-1510.521327
stuff,1519,665,1066,1791,5414,10455,-8.916005222,0.739322443,-1522.465307
wish,1425,503,1460,3895,5342,12625,-10.59990145,0.880772751,-1526.20275
device,2804,1212,1461,1672,4811,11960,-3.580335307,0.476960735,-1528.368137
browser,2553,1177,1074,1481,4872,11157,-4.171253411,0.49197566,-1540.197199
run,2583,1218,1204,1427,4980,11412,-4.073283184,0.490702266,-1546.194132
twitter,1678,841,1094,1636,4895,10144,-7.073291197,0.696347084,-1547.801592
photo,4449,2883,3091,3368,5990,19781,-1.74465088,0.438221507,-1587.419382
note,2236,1066,1131,1485,5096,11014,-5.329324341,0.576793994,-1645.478122
talk,1795,611,894,1360,6998,11658,-10.28819912,0.666229708,-1713.896878
song,1900,1496,2225,2579,4583,12783,-4.785036563,0.848791226,-1785.997766
save,2021,1240,1715,2147,5366,12489,-5.932693118,0.731977697,-1845.89087
picture,9732,6045,6891,6427,11505,40600,-0.964517362,0.260486365,-1896.034685
keep,16982,7553,6890,6318,20406,58149,-0.847661478,0.134961832,-2009.702675
android,3854,2030,2467,2657,6316,17324,-3.126268081,0.506996356,-2025.714843
music,1439,1070,1545,2760,11114,17928,-13.88071662,0.781629155,-2055.938739
option,4535,2591,4218,5081,4954,21379,-2.328740037,0.525063617,-2065.807393
guy,2869,966,1254,1715,6738,13542,-6.364271498,0.567041932,-2095.416134
clan,1599,724,1860,4622,28618,37423,-25.8086353,0.769546132,-2161.520652
day,5136,2425,2477,2698,7915,20651,-2.730378811,0.384248274,-2174.413416
look,3636,2100,2515,2795,7107,18153,-4.09524073,0.596879053,-2413.444613
level,2330,1238,2398,3464,8318,17748,-8.653926323,0.807896529,-2487.971315
everything,3444,1397,1646,2242,7972,16701,-6.060483662,0.578257542,-2546.849339
application,2805,936,1232,2805,11336,19114,-11.57220031,0.697967784,-2751.859709
find,3293,1818,2452,3042,8295,18900,-6.06350109,0.686114476,-2807.136356
problem,10767,6067,7342,7447,12852,44475,-1.425357927,0.311874885,-2873.560345
upgrade,2688,1425,3063,6044,8558,21778,-8.819938173,0.893108329,-2954.991851
feature,3723,2134,3549,4680,7480,21566,-5.0828713,0.799208104,-3036.179097
chat,5414,2413,3074,3819,9031,23751,-3.849373922,0.517215418,-3059.687495
think,3348,1411,2178,3470,10048,20455,-8.311042305,0.711064885,-3084.018049
know,5332,2505,3376,3605,9606,24424,-4.060346197,0.538771401,-3188.117772
add,3032,1822,3743,6051,9201,23849,-7.881213644,0.897933141,-3309.663017
instagram,3028,1606,2254,3958,18741,29587,-14.24812458,0.739492588,-3688.602423
whatsapp,5727,2118,3059,4025,11573,26502,-5.579011762,0.573100572,-3899.611385
call,10658,5142,6705,7445,13676,43626,-2.251666452,0.385447438,-3980.547344
peon,8860,3578,4579,5035,13608,35660,-3.322347776,0.418582168,-4139.883877
give,9077,3556,5532,7794,11074,37033,-3.01483863,0.441717212,-4174.73051
help,4956,2442,3422,4733,16030,31583,-8.670602727,0.699398822,-4762.455933
star,8543,3331,6031,9150,12381,39436,-4.479331834,0.626331648,-5325.881247
way,6336,2799,3507,5825,17506,35973,-8.061883057,0.673481376,-5558.660038
time,22715,10258,12074,13732,26774,85553,-1.728966227,0.253847597,-6132.10413
make,10804,4573,6234,8571,21846,52028,-5.807131732,0.605040568,-7603.561049
friend,10348,4696,5394,7047,24711,52196,-6.726593421,0.594088139,-7917.822664
phone,20749,8144,8435,9084,34412,80824,-3.907553231,0.388925854,-9700.418006
play,10687,5552,6179,7903,34779,65100,-9.119608703,0.648283808,-10061.01539
get,27064,11746,13993,14850,39941,107594,-3.135916305,0.383329664,-11319.875
use,27549,11125,11274,14683,42064,106695,-3.624782053,0.38458187,-12317.14378
game,11744,4598,9239,27961,180338,233880,-30.46230475,0.758289471,-15060.74532
work,29861,11835,12943,16518,50316,121473,-4.520389246,0.444376634,-15683.08799
app,75358,25305,30922,62709,245798,440092,-12.70245406,0.659626004,-67818.04172


==> data/testExpanding0.7.csv <==
Cross out any word that does not relate to its starter word,,,,,,,
Stater words:,crash,compatibility,connection,pay,call,camera,ads
related words,reboot,nexus,disconnect,cost,voice,cameras,advertiser
,shut,lollypop,server,buy,whatsapp,record,promote
,happen,os,wifi,spend,wechat,capture,clutter
,hang,android,4glte,invest,sticker,photo,commercia
,restart,gs5,network,purchase,telegram,zoom,recommendatory
,start,ics,wify,gem,hike,video,advertisement
,refresh,lollipop,router,dollar,viber,cam,advert
,exit,kitkat,4g,money,cal,picture,spoor
,freeze,gingerbread,reconnect,buck,skype,flash,advertise
,reload,jellybean,3g,price,voip,,adware
,lag,lolipop,connectivity,earn,tango,,
,stop,,2g,cash,facility,,
,load,,broadband,,chat,,
,fix,,lte,,,,
,reopen,,reception,,,,
,reinstall,,signal,,,,
,try,,internet,,,,
,respond,,connect,,,,
,close,,,,,,
,open,,,,,,


==> data/testExpanding0.75.csv <==
crash,reboot,shut,hang,restart,exit,freeze,stop,load,reopen,respond,close,open
compatibility,android
connection,wifi,4g,3g,connectivity,2g,lte,reception,signal,internet,connect,network
pay,money,buy,spend,spent,earn,paid,purchase
call,voice,whatsapp,skype,calling,tango,viber,facility,cal
camera,cameras,record,zoom,cam,flash
ads,commercia,advertisement,advert,advertising,spoor,advertise


==> data/testExpanding0.8.csv <==
crash,reboot,hang,freeze,restart,close
compatibility,android
connection,wifi,4g,3g,connectivity,signal,internet,network
pay,money,buy,paid,purchase
call,voice,whatsapp,calling,cal
camera,cameras,cam
ads,commercia,advertisement,advert,advertising


==> data/testExpanding0.8500000000000001.csv <==
crash,freeze,close
compatibility,android
connection,wifi,signal
pay,paid
call,voice,calling
camera,cam
ads,advertisement,advert,advertising


==> data/testExpanding0.9000000000000001.csv <==
crash,freeze
compatibility,android
connection,signal
pay,paid
call,calling
camera,cam
ads,advertisement


==> data/testExpanding0.9500000000000002.csv <==
crash,freeze
compatibility,android
connection,signal
pay,paid
call,calling
camera,cam
ads,advertisement


==> data/testStemmer.csv <==
frowning,VBG,frown
undermining,VBG,undermine
interacting,VBG,interact
shooting,VBG,shoot
massaging,VBG,massage
blogging,VBG,blog
spreading,VBG,spread
catfishing,VBG,catfish
telling,VBG,tell
hosting,VBG,host
slowing,VBG,slow
failling,VBG,fail
spanning,VBG,span
bowing,VBG,bow
feeding,VBG,feed
crunching,VBG,crunch
overtaking,VBG,overtake
weeping,VBG,weep
eating,VBG,eat
mangling,VBG,mangle
violating,VBG,violate
obeying,VBG,obey
gripping,VBG,grip
entering,VBG,enter
consisting,VBG,consist
deploying,VBG,deploy
bubbling,VBG,bubble
blackmailing,VBG,blackmail
spouting,VBG,spout
converting,VBG,convert
torturing,VBG,torture
unpeeling,VBG,unpeel
scrilling,VBG,scrill
copying,VBG,copy
glinching,VBG,glinch
delivering,VBG,deliver
making,VBG,make
enquiring,VBG,enquire
anticipating,VBG,anticipate
bursting,VBG,burst
projecting,VBG,project
reopening,VBG,reopen
translating,VBG,translate
raging,VBG,rage
effecting,VBG,effect
moaning,VBG,moan
writting,VBG,write
deffending,VBG,defend
screeching,VBG,screech
ensuring,VBG,ensure
enhancing,VBG,enhance
depriving,VBG,deprive
plotting,VBG,plot
ranging,VBG,range
overeating,VBG,overeact
shielding,VBG,shield
handling,VBG,handle
taking,VBG,take
camping,VBG,camp
tripping,VBG,trip
swiping,VBG,swipe
gifting,VBG,gift
fearing,VBG,fear
flashing,VBG,flash
braking,VBG,brake
protecting,VBG,protect
enlisting,VBG,enlist
altering,VBG,alter
considering,VBG,consider
traveling,VBG,travel
cooperating,VBG,cooperate
bringing,VBG,bring
sparking,VBG,spark
faking,VBG,fake
redesigning,VBG,redesign
shutting,VBG,shut
hashtagging,VBG,hashtag
alerting,VBG,alert
bothering,VBG,bother
acquiring,VBG,acquire
casting,VBG,cast
reoccuring,VBG,reoccur
spacehogging,VBG,spacehog
digusting,VBG,disgust
vaccinating,VBG,vaccinate
wishing,VBG,wish
ascending,VBG,ascend
dinging,VBG,ding
hindering,VBG,hinder
rooting,VBG,root
criticizing,VBG,criticize
yelling,VBG,yell
obligating,VBG,obligate
intetesting,VBG,interest
including,VBG,include
introducing,VBG,introduce
conflicting,VBG,conflict
mounting,VBG,mount
shining,VBG,shine
naming,VBG,name
reuploading,VBG,reupload
piercing,VBG,pierce
hangging,VBG,hang
instagraming,VBG,instagram
sucking,VBG,suck
realizing,VBG,realize
opening,VBG,open
cancelling,VBG,cancel
snoozing,VBG,snooze
dreading,VBG,dread
lining,VBG,line
conducing,VBG,conduce
directing,VBG,direct
robbing,VBG,rob
infuriating,VBG,infuriate
optimizing,VBG,optimize
snatching,VBG,snatch
strolling,VBG,stroll
motivating,VBG,motivate
undownloading,VBG,undownload
backuping,VBG,backup
offering,VBG,offer
curing,VBG,cure
creating,VBG,create
sweeping,VBG,sweep
wasting,VBG,waste
seting,VBG,set
killing,VBG,kill
proving,VBG,prove
shattering,VBG,shatter
modifying,VBG,modify
bluffing,VBG,bluff
masquerading,VBG,masquerade
donating,VBG,donate
marketing,VBG,market
filling,VBG,fill
admitting,VBG,admit
subtracting,VBG,substract
flossing,VBG,floss
laboring,VBG,labor
griping,VBG,grip
registering,VBG,register
reflecting,VBG,reflect
paying,VBG,pay
dying,VBG,die
punishing,VBG,punish
unblocking,VBG,unblock
undeleting,VBG,undelete
volunteering,VBG,volunteer
collapsing,VBG,collapse
previewing,VBG,preview
employing,VBG,employ
exposing,VBG,expose
hammering,VBG,hammer
expiring,VBG,expire
chilling,VBG,chill
blinding,VBG,blind
lifting,VBG,lift
cascading,VBG,cascade
replying,VBG,reply
redrawing,VBG,redraw
opposing,VBG,oppose
promting,VBG,promt
licking,VBG,lick
pumping,VBG,pump
reducing,VBG,reduce
annonying,VBG,annoy
persisting,VBG,persist
contemplating,VBG,contemplate
dazing,VBG,daze
vomiting,VBG,vomit
unselecting,VBG,unselect
convincing,VBG,convince
bugging,VBG,bug
grouping,VBG,group
occuring,VBG,occur
canceling,VBG,cancel
submitting,VBG,submit
teaching,VBG,teach
tweeking,VBG,tweek
fundraising,VBG,fundraise
funding,VBG,fund
disliking,VBG,dislike
reaping,VBG,reap
formating,VBG,format
evading,VBG,evade
advancing,VBG,advance
hanging,VBG,hang
irritating,VBG,irritate
crushing,VBG,crush
recognizing,VBG,recognize
blasting,VBG,blast
enlightening,VBG,enlighten
prompting,VBG,prompt
pointing,VBG,point
raising,VBG,raise
spliting,VBG,split
fixing,VBG,fix
drinking,VBG,drink
contradicting,VBG,contradict
pooping,VBG,poop
overriding,VBG,override
repairing,VBG,repair
pinpointing,VBG,pinpoint
reconfiguring,VBG,reconfigure
concentrating,VBG,concentrate
grinding,VBG,grind
sharring,VBG,share
comunicating,VBG,communicate
declining,VBG,decline
blaming,VBG,blame
beaming,VBG,beam
tramping,VBG,tramp
ditching,VBG,ditch
eradicating,VBG,eradicate
possessing,VBG,possess
ghosting,VBG,ghost
noticing,VBG,notice
hounding,VBG,hound
seeking,VBG,seek
bricked,VBD,brick
slowed,VBD,slow
spoke,VBD,speak
shrugged,VBD,shrug
introduced,VBD,introduce
deinstalled,VBD,deinstall
quitted,VBD,quit
heared,VBD,hear
puked,VBD,puke
concluded,VBD,conclude
ordered,VBD,order
tattooed,VBD,tattoo
ruined,VBD,ruin
motioned,VBD,motion
overstuffed,VBD,overstuff
replayed,VBD,replay
transitioned,VBD,transtition
walked,VBD,walk
erased,VBD,erase
remarked,VBD,remark
cleared,VBD,clear
sank,VBD,sink
disturbed,VBD,disturb
provided,VBD,provide
lent,VBD,lend
uninstalled,VBD,uninstall
brainwashed,VBD,brainwash
ocurred,VBD,occur
remaked,VBD,remake
rerooted,VBD,reroot
discharged,VBD,discharge
gained,VBD,gain
hashtagged,VBD,hashtag
flashed,VBD,flash
went,VBD,go
pressed,VBD,press
skimmed,VBD,skim
texted,VBD,text
vandalized,VBD,vandalize
stemmed,VBD,stem
doubted,VBD,doubt
stuttered,VBD,stutter
dissappeared,VBD,disappear
shaved,VBD,shave
peed,VBD,pee
reorganized,VBD,reorganize
bought,VBD,buy
nuked,VBD,nuke
reminded,VBD,remind
raved,VBD,rave
wreaked,VBD,wreak
tormented,VBD,torment
rhymed,VBD,rhyme
hated,VBD,hate
sterted,VBD,stert
snapped,VBD,snap
instilled,VBD,instill
unpaired,VBD,unpair
disagreed,VBD,disagree
were,VBD,are
constituted,VBD,constitute
became,VBD,become
initiated,VBD,initiate
congregated,VBD,congregate
teached,VBD,teach
followed,VBD,follow
tapped,VBD,tap
unblocked,VBD,unblock
choosed,VBD,choose
disfigured,VBD,disfigure
gotten,VBD,get
unleashed,VBD,unleash
scolded,VBD,scold
landed,VBD,land
displayed,VBD,display
edited,VBD,edit
began,VBD,begin
regretted,VBD,regret
reinstalled,VBD,reinstall
whined,VBD,whine
autosaved,VBD,autosave
unboxed,VBD,unbox
relapsed,VBD,replapse
reacted,VBD,react
throwed,VBD,throw
huddled,VBD,huddle
collapsed,VBD,collapse
jumpstarted,VBD,jumpstart
prevented,VBD,prevent
callled,VBD,call
refused,VBD,refuse
accused,VBD,accuse
costed,VBD,cost
preinstalled,VBD,preinstall
serviced,VBD,service
reconnected,VBD,reconnect
demanded,VBD,demand
slapped,VBD,slap
preserved,VBD,preserve
weakened,VBD,weaken
shoved,VBD,shove
detatched,VBD,detatch
curved,VBD,curve
mashed,VBD,mash
warranted,VBD,warrant
hooked,VBD,hook
undercooked,VBD,undercook
jacked,VBD,jack
sensored,VBD,sensor
freaked,VBD,freak
cooled,VBD,cool
intruded,VBD,intrude
advised,VBD,advise
illuminated,VBD,illuminate
wised,VBD,wise
twitted,VBD,twitt
underwhelmed,VBD,underwhelm
digged,VBD,dig
redid,VBD,redo
threw,VBD,throw
doubled,VBD,double
reseted,VBD,reset
compromized,VBD,compromise
clicked,VBD,click
swore,VBD,swear
autofollow,VBD,autofollow
contradicted,VBD,contradict
launched,VBD,launch
celebrated,VBD,celebrate
checked,VBD,check
migrated,VBD,migrate
awaited,VBD,await
flattened,VBD,flatten
telled,VBD,tell
unliked,VBD,unlike
fried,VBD,fry
hounded,VBD,hound
regreted,VBD,regret
modulated,VBD,modulate
misread,VBD,misread
tricked,VBD,trick
solicited,VBD,solicite
persuaded,VBD,persuade
spruced,VBD,spruce
entertained,VBD,entertain
overtook,VBD,overtake
behaved,VBD,behave
persisted,VBD,persist
flushed,VBD,flush
atacked,VBD,attack
lacked,VBD,lack
whipped,VBD,whip
smiled,VBD,smile
plummeted,VBD,plummet
touched,VBD,touch
existed,VBD,exist
consisted,VBD,consist
embedded,VBD,embed
breeched,VBD,breech
taught,VBD,teach
retailed,VBD,retail
rubbed,VBD,rub
cheated,VBD,cheat
listened,VBD,listen
ignored,VBD,ignore
varied,VBD,vary
electrified,VBD,electrify
bred,VBD,breed
hogged,VBD,hog
pumped,VBD,pump
sold,VBD,sell
chalked,VBD,chalk
blackened,VBD,blacken
dropped,VBD,drop
googled,VBD,google
impaired,VBD,impair
revealed,VBD,reveal
malfunctioned,VBD,malfunction
resorted,VBD,resort
exceeded,VBD,exceed
made,VBD,make
reached,VBD,reach
outsmarted,VBD,outsmart
operated,VBD,operate
stamped,VBD,stamp
headed,VBD,head
competed,VBD,compete
supplied,VBD,supply
gathered,VBD,gather
tacked,VBD,tack
concentrated,VBD,concentrate
conceptualized,VBD,conceptualize
navigated,VBD,navigate
rooted,VBD,root
experienced,VBD,experience
undid,VBD,undo
penetrated,VBD,penetrate
sought,VBD,seek
depicted,VBD,depict
dug,VBD,dig
activated,VBD,activate
deceased,VBD,decease
woke,VBD,wake
starred,VBD,star
inboxed,VBD,inbox
pointed,VBD,point
spended,VBD,spend
regained,VBD,regain
participated,VBD,participate
knocked,VBD,knock
fell,VBD,fall
wigged,VBD,wig
impacted,VBD,impact
subtracted,VBD,subtract
showed,VBD,show
bribed,VBD,bribe
clinched,VBD,clinch
voided,VBD,void
streamed,VBD,stream
redesigned,VBD,redesign
keepgers,VBZ,keepger
introduces,VBZ,introduce
wastes,VBZ,waste
forages,VBZ,forage
dislocates,VBZ,disclocate
slowes,VBZ,slow
smacks,VBZ,smack
begins,VBZ,begin
deducts,VBZ,deduct
commends,VBZ,commend
slows,VBZ,slow
teleports,VBZ,teleport
pores,VBZ,pore
bakes,VBZ,bake
instills,VBZ,instill
reserves,VBZ,reserve
unclicks,VBZ,unclick
revives,VBZ,revive
reuses,VBZ,reuse
applies,VBZ,apply
recognizes,VBZ,recognize
arrives,VBZ,arrive
erases,VBZ,erase
spends,VBZ,spend
omits,VBZ,omit
tosses,VBZ,toss
rejects,VBZ,reject
pukes,VBZ,puke
reigns,VBZ,reign
approves,VBZ,approve
sets,VBZ,set
defends,VBZ,defend
combines,VBZ,combine
accumulates,VBZ,accumulate
speaks,VBZ,speak
governs,VBZ,govern
infuriates,VBZ,infuriate
faces,VBZ,face
saddens,VBZ,sadden
renders,VBZ,render
creaks,VBZ,creak
sustains,VBZ,sustain
recycles,VBZ,recycle
populars,VBZ,popular
arranges,VBZ,arrange
resists,VBZ,resist
contributes,VBZ,contribute
presists,VBZ,presist
lessens,VBZ,lessen
deploys,VBZ,deploy
latches,VBZ,latch
flows,VBZ,flow
provides,VBZ,provide
divides,VBZ,divide
shrinks,VBZ,shrink
blocks,VBZ,block
thumps,VBZ,thump
complains,VBZ,complain
realizes,VBZ,realize
hisses,VBZ,hiss
reloads,VBZ,reload
twitches,VBZ,twitch
prohibits,VBZ,prohibit
pesters,VBZ,pester
affords,VBZ,afford
outclasses,VBZ,outclass
lags,VBZ,lag
docks,VBZ,dock
vaporizes,VBZ,vaporize
reminds,VBZ,remind
adjusts,VBZ,adjust
spots,VBZ,spot
assumes,VBZ,assume
folds,VBZ,fold
dumps,VBZ,dump
pins,VBZ,pin
listens,VBZ,listen
remembers,VBZ,remember
categorizes,VBZ,categorize
discourages,VBZ,discourage
loves,VBZ,love
englands,VBZ,england
hates,VBZ,hate
walks,VBZ,walk
undoes,VBZ,undo
reorganizes,VBZ,reorganize
constrains,VBZ,constrain
retains,VBZ,retain
prevents,VBZ,prevent
simplifies,VBZ,simplify
trashes,VBZ,trash
imposes,VBZ,impose
averts,VBZ,avert
guarantees,VBZ,guarantee
reinstalls,VBZ,reinstall
bings,VBZ,bing
corrects,VBZ,correct
defeats,VBZ,defeat
grates,VBZ,grate
fevers,VBZ,fever
obeys,VBZ,obey
blinks,VBZ,blink
slowers,VBZ,slower
represents,VBZ,represent
retards,VBZ,retard
teaches,VBZ,teach
initiates,VBZ,initiate
says,VBZ,say
outlasts,VBZ,outlast
zooms,VBZ,zoom
totals,VBZ,total
chooses,VBZ,choose
renames,VBZ,rename
cancels,VBZ,cancel
redirects,VBZ,redirect
reponds,VBZ,respond
flicks,VBZ,flick
distinguishes,VBZ,distinguish
strucks,VBZ,struck
stinks,VBZ,stink
exceeds,VBZ,exceed
splits,VBZ,split
tigress,VBZ,tigress
steers,VBZ,steer
defines,VBZ,define
destroys,VBZ,destroy
advises,VBZ,advise
enlarges,VBZ,enlarge
accuses,VBZ,accuse
thinks,VBZ,think
unleashes,VBZ,unleash
cares,VBZ,care
earns,VBZ,earn
swells,VBZ,swell
labels,VBZ,label
swepts,VBZ,swept
helds,VBZ,held
directs,VBZ,direct
reckons,VBZ,reckon
dries,VBZ,dry
dominates,VBZ,dominate
strains,VBZ,strain
flys,VBZ,fly
does,VBZ,do
gives,VBZ,give
replaces,VBZ,replace
wrecks,VBZ,wreck
refuses,VBZ,refuse
jacks,VBZ,jack
collapses,VBZ,collapse
stables,VBZ,stable
summarizes,VBZ,summarize
implies,VBZ,imply
automates,VBZ,automate
shoves,VBZ,shove
reverts,VBZ,revert
slides,VBZ,slide
buys,VBZ,buy
angers,VBZ,anger
acquires,VBZ,acquire
attracts,VBZ,attract
registers,VBZ,register
ninjas,VBZ,ninja
has,VBZ,have
strengthens,VBZ,strengthen
involves,VBZ,invovle
correlates,VBZ,correlate
disappears,VBZ,disappear
hunts,VBZ,hunt
sinks,VBZ,sink
ends,VBZ,end
intrudes,VBZ,intrude
attends,VBZ,attend
spares,VBZ,spare
detects,VBZ,detect
generalizes,VBZ,generalize
imitates,VBZ,imitate
repositions,VBZ,reposition
trains,VBZ,train
pinpoints,VBZ,pinpoint
grows,VBZ,grow
identifies,VBZ,identify
meets,VBZ,meet
mirrors,VBZ,mirror
brightens,VBZ,brighten
harrasses,VBZ,harrass
arouses,VBZ,arouse
doubles,VBZ,double
sorrows,VBZ,sorrow
10seconds,VBZ,10second
requires,VBZ,require
emphasizes,VBZ,emphasize
trails,VBZ,trail
means,VBZ,mean
suffers,VBZ,suffer
crunches,VBZ,crunch
celebrates,VBZ,celebrate
organizes,VBZ,organize
disturbs,VBZ,disturb
salutes,VBZ,salute
unfollows,VBZ,unfollow
lays,VBZ,lay
outlines,VBZ,outline
intensifies,VBZ,intensify
shows,VBZ,show
stammers,VBZ,stammer
employs,VBZ,employ
interrups,VBZ,interrupt
compels,VBZ,compel
speeds,VBZ,speed
keeps,VBZ,keep
sparks,VBZ,spark
prays,VBZ,pray
stays,VBZ,stay
obstructs,VBZ,obstruct
hurts,VBZ,hurt
creates,VBZ,create
launches,VBZ,launch
stabilizes,VBZ,stabilize
tilts,VBZ,tilt
squats,VBZ,squat
values,VBZ,value
reveals,VBZ,reveal
steals,VBZ,steal
behaves,VBZ,behave
visits,VBZ,visit
unlikes,VBZ,unlike
sounds,VBZ,sound
relies,VBZ,rely
scoops,VBZ,scoop
grieves,VBZ,grieve
cooperates,VBZ,cooperate
lectures,VBZ,lecture
submits,VBZ,submit
craves,VBZ,crave
smiles,VBZ,smile
toggles,VBZ,toggle
finds,VBZ,find
foots,VBZ,foot
penetrates,VBZ,penetrate
evolves,VBZ,evolve
simplies,VBZ,simpy
reflects,VBZ,reflect
disolves,VBZ,disolve
diverts,VBZ,divert
mentions,VBZ,mention
solvers,VBZ,solver
begs,VBZ,beg
comes,VBZ,come
restores,VBZ,restore
haunts,VBZ,haunt
mucks,VBZ,muck
inrages,VBZ,inrage
cites,VBZ,cite
thrives,VBZ,thrive
lures,VBZ,lure
dooms,VBZ,doom
spreads,VBZ,spread
drains,VBZ,drain
redistributes,VBZ,redistribute
complicates,VBZ,complicate


==> data/timefbmsg.csv <==
rating 1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,21.0,25.0,12.0,23.0,88.0,37.0,49.0,60.0,63.0,30.0,23.0,26.0,27.0,32.0,13.0,5.0,6.0,22.0,18.0,32.0,34.0,126.0,116.0,190.0,187.0,170.0,117.0,46.0,143.0,474.0,1235.0,129.0,196.0,13.0,43.0,82.0,89.0,40.0,41.0,61.0,46.0,77.0,69.0,0.0,30.0,51.0,41.0,34.0,64.0,80.0,91.0,108.0,92.0,49.0,46.0,41.0,50.0,27.0,0.0,43.0,50.0,54.0,91.0,36.0,0.0,21.0,21.0,16.0,24.0,40.0,41.0,24.0,9.0,7.0,12.0,24.0,39.0,16.0,24.0,17.0,4.0,16.0,15.0,22.0,28.0,21.0,14.0,1.0,19.0,23.0,24.0,7.0,15.0,9.0,12.0,22.0,6.0,37.0,6.0,30.0
movingAvr,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,3.0,3.0,4.0,9.0,10.0,12.0,15.0,18.0,20.0,21.0,22.0,24.0,25.0,26.0,26.0,27.0,28.0,29.0,30.0,31.0,36.0,41.0,49.0,54.0,61.0,64.0,64.0,68.0,90.0,150.0,156.0,164.0,163.0,165.0,168.0,173.0,174.0,175.0,176.0,177.0,174.0,172.0,162.0,155.0,149.0,145.0,144.0,140.0,121.0,63.0,62.0,57.0,59.0,59.0,57.0,55.0,54.0,52.0,51.0,52.0,51.0,52.0,53.0,52.0,50.0,49.0,49.0,47.0,45.0,42.0,38.0,34.0,32.0,30.0,29.0,28.0,28.0,29.0,28.0,26.0,24.0,20.0,19.0,21.0,21.0,20.0,19.0,19.0,18.0,17.0,17.0,17.0,17.0,17.0,17.0,15.0,16.0,15.0
SignificantChange,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,406.0,1145.0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
 ,,,,,,,,,,,,,,,,,,,,,,,,,,,01-27-2015,,,,,,,,02-04-2015,,,,,,,,,02-13-2015,,,,,,,,,,,,,,,,,,,03-04-2015,,,,,,,,,,,,03-17-2015,,,,,,,03-24-2015,,,,,,,,,,,,,,,,04-09-2015,,,,,,,,,,,,,,,
rating 2,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.0,7.0,2.0,23.0,11.0,6.0,17.0,17.0,5.0,10.0,15.0,7.0,12.0,1.0,2.0,2.0,6.0,13.0,11.0,11.0,31.0,14.0,25.0,29.0,20.0,3.0,8.0,42.0,63.0,231.0,30.0,24.0,0.0,15.0,16.0,17.0,15.0,5.0,11.0,12.0,5.0,4.0,0.0,1.0,9.0,8.0,8.0,22.0,16.0,11.0,14.0,10.0,9.0,16.0,5.0,3.0,3.0,0.0,6.0,2.0,7.0,11.0,9.0,0.0,0.0,3.0,4.0,6.0,10.0,9.0,8.0,6.0,2.0,3.0,6.0,6.0,8.0,4.0,4.0,3.0,7.0,1.0,0.0,4.0,2.0,3.0,0.0,4.0,6.0,9.0,3.0,2.0,1.0,3.0,5.0,2.0,4.0,7.0,6.0
movingAvr,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.0,2.0,2.0,3.0,4.0,4.0,5.0,5.0,6.0,6.0,6.0,7.0,7.0,7.0,8.0,8.0,9.0,10.0,10.0,11.0,12.0,12.0,12.0,12.0,13.0,16.0,27.0,28.0,28.0,28.0,29.0,29.0,30.0,30.0,30.0,30.0,30.0,29.0,28.0,27.0,26.0,25.0,25.0,25.0,24.0,22.0,11.0,10.0,9.0,10.0,10.0,9.0,9.0,8.0,8.0,8.0,7.0,7.0,8.0,8.0,8.0,8.0,7.0,7.0,6.0,6.0,6.0,6.0,5.0,5.0,4.0,4.0,5.0,5.0,5.0,5.0,5.0,5.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0
SignificantChange,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,50.0,215.0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
 ,,,,,,,,,,,,,,,,,,,,,,,,,,,01-27-2015,,,,,,,,02-04-2015,,,,,,,,,02-13-2015,,,,,,,,,,,,,,,,,,,03-04-2015,,,,,,,,,,,,03-17-2015,,,,,,,03-24-2015,,,,,,,,,,,,,,,,04-09-2015,,,,,,,,,,,,,,,
rating 3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.0,4.0,4.0,9.0,3.0,5.0,13.0,5.0,3.0,4.0,1.0,5.0,3.0,6.0,0.0,5.0,5.0,8.0,2.0,10.0,2.0,11.0,10.0,14.0,3.0,3.0,9.0,9.0,26.0,40.0,4.0,4.0,0.0,7.0,10.0,11.0,15.0,8.0,0.0,3.0,7.0,4.0,0.0,6.0,3.0,0.0,1.0,8.0,0.0,13.0,14.0,8.0,7.0,3.0,3.0,8.0,2.0,0.0,6.0,0.0,3.0,9.0,4.0,0.0,4.0,2.0,0.0,10.0,18.0,9.0,8.0,1.0,2.0,3.0,0.0,2.0,3.0,5.0,4.0,0.0,5.0,3.0,3.0,2.0,5.0,5.0,0.0,20.0,13.0,5.0,7.0,4.0,6.0,3.0,4.0,2.0,7.0,3.0,7.0
movingAvr,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,2.0,2.0,2.0,2.0,2.0,3.0,3.0,3.0,3.0,3.0,4.0,4.0,4.0,5.0,4.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,6.0,8.0,8.0,8.0,8.0,8.0,9.0,9.0,9.0,9.0,9.0,9.0,9.0,9.0,8.0,8.0,8.0,8.0,7.0,7.0,6.0,5.0,5.0,5.0,6.0,6.0,5.0,5.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,5.0,5.0,5.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,5.0,5.0
SignificantChange,,,,,,,,,,,,,,,,,,,,,12.0,,,,,,,,,,,,,,,,,,,,,,21.0,34.0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14.0,,,,,,,,,,,,,,,,,,,16.0,,,,,,,,,,,
 ,,,,,,,,,,,,,,,,,,,,,,,,,,,01-27-2015,,,,,,,,02-04-2015,,,,,,,,,02-13-2015,,,,,,,,,,,,,,,,,,,03-04-2015,,,,,,,,,,,,03-17-2015,,,,,,,03-24-2015,,,,,,,,,,,,,,,,04-09-2015,,,,,,,,,,,,,,,
rating 4,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,3.0,0.0,4.0,0.0,4.0,1.0,1.0,0.0,0.0,0.0,4.0,7.0,3.0,3.0,3.0,1.0,0.0,9.0,0.0,3.0,2.0,3.0,3.0,2.0,0.0,2.0,0.0,2.0,14.0,1.0,4.0,1.0,2.0,3.0,8.0,4.0,1.0,3.0,1.0,1.0,0.0,0.0,1.0,2.0,2.0,1.0,0.0,2.0,2.0,6.0,3.0,0.0,3.0,0.0,0.0,0.0,0.0,0.0,2.0,2.0,1.0,4.0,0.0,4.0,3.0,1.0,4.0,0.0,4.0,4.0,1.0,0.0,4.0,0.0,1.0,0.0,0.0,0.0,0.0,1.0,0.0,1.0,0.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,2.0,1.0,3.0,0.0,0.0,0.0,2.0,1.0
movingAvr,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,3.0,3.0,3.0,2.0,2.0,2.0,3.0,3.0,3.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,1.0,2.0,2.0,2.0,2.0,2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
SignificantChange,,,,,,,,,,,,,,,,,,,,,,,,,,,7.0,,,,,,8.0,,,,,,,,,,,12.0,,,,,,6.0,,,,,,,,,,,,,,,5.0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
 ,,,,,,,,,,,,,,,,,,,,,,,,,,,01-27-2015,,,,,,,,02-04-2015,,,,,,,,,02-13-2015,,,,,,,,,,,,,,,,,,,03-04-2015,,,,,,,,,,,,03-17-2015,,,,,,,03-24-2015,,,,,,,,,,,,,,,,04-09-2015,,,,,,,,,,,,,,,
rating 5,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,0.0,8.0,1.0,1.0,5.0,5.0,0.0,5.0,1.0,0.0,1.0,0.0,0.0,0.0,1.0,5.0,4.0,3.0,9.0,2.0,1.0,3.0,0.0,2.0,1.0,1.0,0.0,3.0,2.0,1.0,3.0,1.0,6.0,1.0,0.0,3.0,2.0,2.0,1.0,2.0,0.0,1.0,3.0,0.0,1.0,0.0,5.0,7.0,6.0,0.0,1.0,1.0,2.0,4.0,1.0,0.0,0.0,0.0,1.0,2.0,1.0,0.0,1.0,0.0,0.0,0.0,2.0,2.0,1.0,0.0,0.0,0.0,2.0,2.0,2.0,1.0,1.0,0.0,3.0,4.0,1.0,2.0,1.0,0.0,1.0,0.0,2.0,3.0,0.0,2.0,1.0,2.0,0.0,1.0,1.0,0.0,1.0
movingAvr,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,1.0,1.0,1.0,1.0,1.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0,2.0,2.0,2.0,2.0,1.0,2.0,2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
SignificantChange,,,,,,,,,,,,,,,,,,8.0,,,5.0,5.0,,4.0,,,,,,,,4.0,,,7.0,,,,,,,,,,,,,,4.0,,,,,,,,,,,,,,4.0,6.0,4.0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
 ,,,,,,,,,,,,,,,,,,,,,,,,,,,01-27-2015,,,,,,,,02-04-2015,,,,,,,,,02-13-2015,,,,,,,,,,,,,,,,,,,03-04-2015,,,,,,,,,,,,03-17-2015,,,,,,,03-24-2015,,,,,,,,,,,,,,,,04-09-2015,,,,,,,,,,,,,,,
All rating,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22.0,39.0,27.0,29.0,132.0,52.0,65.0,96.0,91.0,38.0,42.0,43.0,43.0,55.0,23.0,10.0,16.0,35.0,44.0,58.0,58.0,171.0,145.0,229.0,236.0,195.0,125.0,66.0,195.0,565.0,1523.0,166.0,229.0,17.0,68.0,117.0,126.0,74.0,58.0,77.0,64.0,91.0,79.0,0.0,39.0,68.0,51.0,45.0,94.0,103.0,124.0,148.0,113.0,66.0,69.0,51.0,65.0,33.0,0.0,55.0,54.0,67.0,114.0,54.0,0.0,30.0,29.0,21.0,44.0,70.0,65.0,45.0,17.0,11.0,22.0,32.0,50.0,29.0,34.0,26.0,7.0,32.0,23.0,27.0,36.0,29.0,24.0,2.0,45.0,44.0,44.0,17.0,25.0,18.0,23.0,31.0,11.0,49.0,18.0,45.0
movingAvr,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,4.0,5.0,6.0,13.0,15.0,18.0,23.0,27.0,29.0,31.0,33.0,35.0,38.0,39.0,40.0,41.0,42.0,45.0,48.0,49.0,56.0,62.0,72.0,77.0,84.0,87.0,86.0,91.0,117.0,191.0,197.0,207.0,205.0,207.0,212.0,218.0,220.0,221.0,222.0,222.0,218.0,215.0,203.0,193.0,187.0,183.0,182.0,177.0,154.0,84.0,83.0,77.0,80.0,80.0,77.0,73.0,71.0,69.0,67.0,67.0,66.0,67.0,70.0,68.0,66.0,65.0,64.0,62.0,60.0,57.0,52.0,47.0,44.0,42.0,41.0,40.0,40.0,42.0,40.0,38.0,36.0,32.0,30.0,32.0,32.0,32.0,31.0,31.0,30.0,28.0,27.0,27.0,28.0,28.0,28.0,26.0,27.0,26.0
SignificantChange,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1418237072137441,0.24496822155101255,0.1482702393598234,0.15471677150590266,0.812263050405989,0.2514147536970918,0.3223266073039639,0.5028295073941836,0.4383641859333909,0.07091185360687205,0.0838049178990306,0.07735838575295133,0.06446532146079278,0.12893064292158557,-0.09669798219118916,-0.18694943223629906,-0.15471677150590266,-0.038679192876475664,0.012893064292158555,0.0838049178990306,0.06446532146079278,0.786476921821672,0.5737413610010558,1.0765708683952393,1.0572312719570016,0.7606907932373548,0.2643078179892504,-0.13537717506766483,0.7026720039226413,3.055656237241578,9.063824197387465,-0.16116330365198195,0.20628902867453688,-1.2248411077550627,-0.883174904012861,-0.580187893147135,-0.5544017645628179,-0.928300629035416,-1.044338207664843,-0.928300629035416,-1.0185520790805258,-0.8444957111363854,-0.8960679683050197,-1.3860044114070447,-1.0572312719570016,-0.8058165182599097,-0.8767283718667818,-0.8896214361589403,-0.5672948288549764,-0.4770433788098666,-0.19339596438237833,0.41257805734907377,0.19339596438237833,-0.07091185360687205,-0.07091185360687205,-0.18694943223629906,-0.07735838575295133,-0.25786128584317114,-0.45770378237162873,-0.09025145004510989,-0.0838049178990306,0.0,0.3094335430118053,-0.0838049178990306,-0.45125725022554947,-0.24496822155101255,-0.2385216894049333,-0.2836474144274882,-0.12893064292158557,0.05157225716863422,0.03223266073039639,-0.07735838575295133,-0.22562862511277473,-0.232075157258854,-0.1418237072137441,-0.06446532146079278,0.0580187893147135,-0.07091185360687205,-0.038679192876475664,-0.10314451433726844,-0.21273556082061618,-0.038679192876475664,-0.0838049178990306,-0.03223266073039639,0.038679192876475664,-0.019339596438237832,-0.05157225716863422,-0.19339596438237833,0.09025145004510989,0.0838049178990306,0.09025145004510989,-0.07091185360687205,-0.012893064292158555,-0.0580187893147135,-0.03223266073039639,0.019339596438237832,-0.10959104648334772,0.1482702393598234,-0.0580187893147135,0.12248411077550628
 ,,,,,,,,,,,,,,,,,,,,,,,,,,,01-27-2015,,,,,,,,02-04-2015,,,,,,,,,02-13-2015,,,,,,,,,,,,,,,,,,,03-04-2015,,,,,,,,,,,,03-17-2015,,,,,,,03-24-2015,,,,,,,,,,,,,,,,04-09-2015,,,,,,,,,,,,,,,


==> documents/checkListBeforeSubmission.txt <==
Authors: Phong's personal notes and some advises from http://a3nm.net/blog/submission_checklist.html

1. is there anything could be considered plagiarism in Related works? (words, sentences)   -------------- DONE!
2. are all citations correct? (no misplaced citation)      ------------------ DONE!
3. is there any NOTICE tag still in the paper?  --------------- DONE!
4. did you include all required citations from PC?  ------------------- DONE!
5. did you include all citation for every single methods you use? -------------------DONE!
6. does your paper sound? (clear, straight forward, easy to understand)
7. did you proof read all of your paper? ------------------------ DONE!
8. is Paper title correct? -------------------------DONE!
9. Are authors' info correct? --------------------- DONE!
10. are footnotes correct? --------------------- DONE!
11. Are algorithms format correct? ------------------ DONE!
12. Do the definitions make sense? --------------------- DONE!
13. use spell checking tool to find misspelled words. ----------------- DONE!
14. If a name has multiple variants (foobar vs foo-bar), make sure every of them become one consistent form. ------------------DONE!
15. Search for broken reference, they are "??" or "?" -------------------------DONE!
16. Are all figures and table referred in the text? ------------------- DONE!
17. Are all abbreviations defined? -------------------------- DONE!

Submitting:
1. Are the title, author information, track, keywords, etc., correct on the submission interface? -------------------DONE!
2. If you had to indicate conflicts of interest, did you do it? ------------------------- DONE!
3. Are you supposed to submit additional things, like uploading an appendix elsewhere? If yes, don't forget them.
4. Update the abstract on the submission interface. -------------------DONE!
5. Re-download the file that you submitted from the submission interface and go through it to check that it looks good.
		Are all pages there?
		What is the last change that you did? Is it there?
		Did you submit the right file, for the right paper? This may sound stupid, but strange things happen at 5 AM. It is especially important if you have multiple submissions for the same deadline.

==> documents/review.txt <==
*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=

First reviewer's review:

          >>> Summary of the submission <<<

This paper proposes and evaluates a keyword-based framework to find
information in user app store reviews that can assist developers in
bettering their apps, called MARK. In order to complete MARK, the authors
developed custom processes to determine if reviews were written in
English which had a 86.5% accuracy and to stem words which performed
better than the Stanford Lemmatizer. Once normalized, MARK uses K-mean
clustering to group keywords so developers can have a high-level
overview of user concerns with an accuracy of 83.11% when verified by 8
researchers. In addition to clustering, MARK can expand given keywords
to better capture user reviews, which can have lots of lexical
variations, with an accuracy of 89.72% (verified by the same 8
researchers). Finally, MARK can track keywords of reviews over time to
help developers quickly identify when a release has introduced bugs
using a Simple Moving Average.

          >>> Evaluation <<<

STRONG POINTS

+ Well motivated paper

+ Well explained motivation for creating their own dictionary and
explanation of technology related word additions.

+ Figures 2 and 6 and Tables I, II, IV, VI, VIII, X, XI were helpful in
understanding the paper. I think Table VIII should appear earlier in the
paper, perhaps when talking about collecting the data.

+ Motivation for using and creating a custom stemmer is also very
strong.

+ Pseudocode examples were helpful.

+ The keyword expansion functionality of MARK had good procedure and
interesting results.

+ Time series work was interesting.

+ Apart from a few spots, I feel that the research is pretty solid.

POINTS TO IMPROVE

- The authors develop their own dictionary of terms when deciding if a
review is English in addition to Microsoft's WinEdit project. They state
that it gives them more control than FAROO or Peter Norvig's corrector.
But after stemming the words the authors use FAROO to correct spelling -
does this include the specialized dictionary the authors made? Does this
affect previously corrected words?


- Section IV-A needs to more clear, I saw 2 main issues here: 
  1. Some numbers would help support the claim - How often is "often"?
What is "mostly"? When trying to show that "users often use the same
terms on the reviews that talk about the same topic", it didn't seem
very solid that the authors "often" observed reviewers use a few terms
in the corpus of 400 and then searched 2 million reviews for 3 keywords
"hog", "freeze", and "drain". After finding the keywords "mostly" in
negative reviews, the authors claim that their observation is supported.

  2. Without reading the reviews, one can't know what the reviewers
  are talking about with one word alone - does "hog" talk about
  battery or data or is it related to the name of an app or
  organization? I think you can claim that those are negative
  keywords, but stating that they are all talking about the same thing
  is a stretch.

- Sometimes is was confusing to figure out which part of the corpus was
being used. Several pages in there is a summary of the collected data,
but sometimes subsets are used to evaluate parts of MARK ranging from
400 to 300,000 reviews. For example, in Section III B-2 is the corpus
discussed the full 2 million, the subset 300,000 from the previous
subsubsection, or the 400 reviews discussed in Section VI B-1? And of
the 400 review corpora mentioned is there a difference between the one
used for keyword ranking and the one used for English/Non-English
filtering (which was more than 1/3 non English reviews)?

- The other research concern I had was with the clustering. When the 8
researchers were given the clusters to look at, did the clusters have
names? If so, who or what named the clusters? This could have introduced
bias to the researchers when they saw Snapchat and Facebook had their
own clusters and formed their opinion of relevance.

- I think it would help if the authors defined "concern" early in the
paper. The authors seem to be searching for a suitable word to use
("interest"/"concern"/"features"), if they choose a word and stick with
it throughout the paper, it would be easier for the reader to understand
what is being talked about.

- M.A.R.K. is an acronym, but neither the introduction nor the abstract
write out the full name of the framework. Knowing the name of the
framework can help readers identify its purpose.

- Tables V and IX were problematic. I don't think that Table V should be
in the paper, a sentence that lists a few examples of ASCII-non English
languages would serve just as well and that space would be much better
used for other explanations. Table IX did not clearly show a difference
between what is English and Not English using the ratio threshold. The
addition of a clearly English sentence as a reference may help.

- Organization of this paper needs some work. For example:

  * The introduction describes Figure 6 which is on page 8 or 9. In
  the introduction a brief explanation of results may be good enough
  so readers don't have to break the flow.

  * There is an entire section devoted to System Overview which is
  only a paragraph long and describes a graphic. This should probably
  be either integrated with another section or expanded.

  * There are 2 subsections about data collection - the first
  describing how it was collected and the second describe the corpus
  several pages later. The problem is that in-between the authors
  reference a corpus they have yet to describe.



DETAILS

- Inconsistent use of capitalization: ex "M.A.R.K. framework" and
"M.A.R.K. Framework" and many other instances, particularly in
parenthesis.

- Some paragraphs are written in future tense - "A team of 4 researchers
will then read through all the terms and decide whether if a term is
misspelled or not." - leaves the reader questioning if this has actually
been completed.

- The term "teen-code" is a very editorial word and implies only teens
write in abbreviated forms. I think the term you are looking for is SMS
Language - http://en.wikipedia.org/wiki/SMS_language

- Grammatical issues became distracting.

*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*

Second reviewer's review:

          >>> Summary of the submission <<<

The paper presents an approach for semi-automatically analyse the reviews of
mobile apps. The main stakeholder of the proposed approach is the app developer
who is looking for
useful opinions about specific aspects of the developed mobile app, mainly for
improving it according to the opinions of its user base.

More technically, the approach uses data mining and textual information
retrieval techniques in order to extract relevant keywords from app reviews, to
group identified keywords into relevant and semantically coherent clusters, and
to rank keywords according to a custom analysis performed on the review ratings
and their frequency within the data set containing the reviews.

The proposed approach has been evaluated via a series of experiments in which
the proposed techniques have been compared to well-known and commonly used data
mining and text retrieval instruments and a set of case studies having as
subjects eight computer science researchers. In the evaluation, the proposed
approach performed succesfully.

          >>> Evaluation <<<

The proposed paper is nicely elaborated and the problem being considered is
relevant.
However, there are still many points that must be reconsidered in the paper
before being accepted in
the proceedings. The details about those points are provided below. 

Points in favour:
+ The proposed approach tries to attack a very relevant problem, with both
academic and practical potential impact.
+ The proposed keyword mining, extraction, grouping, and ranking techniques are
valuable and specific to the domain of mobile apps, thus potentially leading to
higher levels of precision and correctness.
+ The authors try to experimentally evaluate the proposed approach, even if the
experiment design have some flaws, see later in the "Points against" part of
this review.
+ The structure of the paper is very clear and balanced, and the English
writing is clear as well (modulo the syntactic typos, see one of the points
against in this review).
+ Related work seems to be complete and provides a nice overview of academic
activities related to the proposed approach.

Points against (in order of severity):
- The evaluation part of the proposed approach is quite poor and it must be
heavily revised. It lacks key information about many relevant part of an
experiment design and execution. More specifically, neither the experiments nor
the case studies have been carried on with clear research questions in mind,
there is not a clear description of the design of the experiments and of the
case studies. Moreover, there is no discussion about threats to validity. About
threats to validity, four are very evident, that are:
(1) the authors claim that "the apps that was chosen to be crawled in this
study are based on the number of download times and manual inspection on their
review increment rates"; this is a clear threat to external validity since
there is no clear indication and no way to be sure that selected apps are
representative; 
(2) the scale of the performed case studies is too low and the selected
subjects do not seem to be representative of the universe of mobile app
developers (indeed, it is hard for the reader to believe that the average
mobile app developer is a computer science researcher);
(3) mobile app reviews have been mined only from the Google Play Store, opening
again for a strong threat to external validity;
(4) the lack of a replication package constitutes a severe threat to the
reliability validity. 

- The formal parts of the proposed techniques (e.g., Equation 1, Equation 2,
the algorithms) seems to be too simplistic and this is where a complete
replication of the study could have been extremely valuable, however, no
experiment replication package is available, see the next point.

- No experiment replication package has been made available to the reader; this
is fundamental for the reproducibility of the performed experiments.

- Description of future work is completely missing, it should be part of this
paper to understand how the authors envision a potential continuation and
enhancement of the proposed approach.

- Section VI.B, customized stemmer: it is not clear from the text how the
authors checked that their stemmer is correct; this part should be described
more clearly.

- The data storage definition at the end of Section 3 is not straighforward to
understand; an example of some stored data about the Facebook Messenger app is
needed here.

- The paper contains a very large amount of typos (mainly missing plurals,
wrong verbs tense, etc.), too many to be listed here. If the paper gets
accepted, a revision by a native English speaker is strongly advised.

- Figure 2 has a very poor quality, it must be redone. 

- Remove the expression "fat fingers". It is not scientific.

*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*

Third reviewer's review:

          >>> Summary of the submission <<<

This paper presents a technique to analyze user reviews of mobile applications,
to classify users' concerns and to visualize their frequency and changes over
time. It extracts keywords that the reviews include and their relationships to
evaluation rankings. By using the existing techniques such as K-mean
clustering, TF-IDF, co-sine similarity etc., the extracted keywords are grouped
into keyword sets, whose elements represent a users' concern. Furthermore, the
technique detects sudden changes of the users' concerns over time, using Simple
Moving Average method.

          >>> Evaluation <<<

In favour
Significant topic.
Although the technique uses the existing techniques, the authors customized and
extended them so as to fit to the research goal. In addition to combining them,
this point may be a technical novelty.

Against
Several unclear points.
1. The application of the outputs of M.A.R.K is not so clear. The visualization
result is shown in Fig. 6 and how do users of M.A.R.K use this result? For what
do they use the analysis results? More concrete discussions are necessary.
2. The reason why you adopt ``Expanding keywords into bigger set" in section
IV-C is not so clear. I understood the positive effects of this step from your
experimental results, but more concrete explanations are necessary at this
section.
3. The useful findings obtained from the experiments are not so clear. Are the
experiments just a feasibility study? What is the aim of the experiments? The
conclusions such as benefits and limitations are not clearly discussed. Threats
of validity to the experimental results are not discussed. 
You calculated accuracy rates of the extracted keywords, but I could not find
how to construct a set of ``truly" accurate keyword sets. I recommend that you
discuss the quality of extracting keywords using precision and recall values if
possible.

*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*

